Inversion of limited-aperture Fresnel experimental data using orthogonality sampling method with single and multiple sources

In this study, we consider the application of orthogonality sampling method (OSM) with single and multiple sources for a fast identification of small objects in limited-aperture inverse scattering problem. We first apply the OSM with single source and show that the indicator function with single source can be expressed by the Bessel function of order zero of the first kind, infinite series of Bessel function of nonzero integer order of the first kind, range of signal receiver, and the location of emitter. Based on this result, we explain that the objects can be identified through the OSM with single source but the identification is significantly influenced by the location of source and applied frequency. For a successful improvement, we then consider the OSM with multiple sources. Based on the identified structure of the OSM with single source, we design an indicator function of the OSM with multiple sources and show that it can be expressed by the square of the Bessel function of order zero of the first kind an infinite series of the square of Bessel function of nonzero integer order of the first kind. Based on the theoretical results, we explain that the objects can be identified uniquely through the designed OSM. Several numerical experiments with experimental data provided by the Institute Fresnel demonstrate the pros and cons of the OSM with single source and how the designed OSM with multiple sources behave.

==> BesselFunctions1.csv <==
x,y,z
-1,0.118164750464188,0.0524981771121613
-0.999000000000000,0.119586714545643,0.0505099727945185
-0.998000000000000,0.120799911240776,0.0486945134706546
-0.997000000000000,0.121802000205904,0.0470844635556993
-0.996000000000000,0.122591009382929,0.0457126558190370
-0.995000000000000,0.123165338827704,0.0446104093457900
-0.994000000000000,0.123523763889656,0.0438054162961532
-0.993000000000000,0.123665437736465,0.0433194282126606
-0.992000000000000,0.123589893218714,0.0431661273871585
-0.991000000000000,0.123297044070588,0.0433496375088681
-0.990000000000000,0.122787185443863,0.0438640408836845
-0.989000000000000,0.122060993773572,0.0446940298422814
-0.988000000000000,0.121119525974926,0.0458165226951985
-0.987000000000000,0.119964217972236,0.0472028530927829
-0.986000000000000,0.118596882561723,0.0488210794636125
-0.985000000000000,0.117019706611326,0.0506380479613017
-0.984000000000000,0.115235247601727,0.0526210026865496
-0.983000000000000,0.113246429514008,0.0547386913584348
-0.982000000000000,0.111056538070485,0.0569620188695772
-0.981000000000000,0.108669215336413,0.0592643491508968
-0.980000000000000,0.106088453691383,0.0616215624977242
-0.979000000000000,0.103318589180330,0.0640119601873522
-0.978000000000000,0.100364294255197,0.0664160855027054
-0.977000000000000,0.0972305699193444,0.0688165084608491
-0.976000000000000,0.0939227372878750,0.0711976040278371
-0.975000000000000,0.0904464285780838,0.0735453409570047
-0.974000000000000,0.0868075775452239,0.0758470899335989
-0.973000000000000,0.0830124093798117,0.0780914544112351
-0.972000000000000,0.0790674300836086,0.0802681244192523
-0.971000000000000,0.0749794153423847,0.0823677519460422
-0.970000000000000,0.0707553989144459,0.0843818457199510
-0.969000000000000,0.0664026605547739,0.0863026829522213
-0.968000000000000,0.0619287134954861,0.0881232356419904
-0.967000000000000,0.0573412915040790,0.0898371092274732
-0.966000000000000,0.0526483355417244,0.0914384916145441
-0.965000000000000,0.0478579800445809,0.0929221108756204
-0.964000000000000,0.0429785388517675,0.0942832001623324
-0.963000000000000,0.0380184908043173,0.0955174686027880
-0.962000000000000,0.0329864650399860,0.0966210771539664
-0.961000000000000,0.0278912260093911,0.0975906185517212
-0.960000000000000,0.0227416582394455,0.0984231006470930
-0.959000000000000,0.0175467508705158,0.0991159325410667
-0.958000000000000,0.0123155819941891,0.0996669130337348
-0.957000000000000,0.00705730281886294,0.100074220991221
-0.956000000000000,0.00178112169074847,0.100336407307478
-0.955000000000000,0.00350371200187212,0.100452388200782
-0.954000000000000,0.00878792401305860,0.100421439638673
-0.953000000000000,0.0140622314840071,0.100243192732104
-0.952000000000000,0.0193173592198503,0.0999176299815721
-0.951000000000000,0.0245440559699540,0.0994450822964304
-0.950000000000000,0.0297331106831959,0.0988262267450723
-0.949000000000000,0.0348753687097268,0.0980620850295489
-0.948000000000000,0.0399617479207488,0.0971540227150926
-0.947000000000000,0.0449832547180076,0.0961037492844947
-0.946000000000000,0.0499309999048038,0.0949133191312976
-0.945000000000000,0.0547962143905997,0.0935851336565213
-0.944000000000000,0.0595702647015075,0.0921219446939755
-0.943000000000000,0.0642446682692899,0.0905268595626454
-0.942000000000000,0.0688111084718614,0.0888033481357822
-0.941000000000000,0.0732614493986571,0.0869552524312496
-0.940000000000000,0.0775877503147352,0.0849867993743429
-0.939000000000000,0.0817822797979333,0.0829026175735374
-0.938000000000000,0.0858375295239816,0.0807077591958136
-0.937000000000000,0.0897462276750391,0.0784077283509570
-0.936000000000000,0.0935013519477790,0.0760085178199400
-0.935000000000000,0.0970961421377910,0.0735166565269145
-0.934000000000000,0.100524112277829,0.0709392709054691
-0.933000000000000,0.103779062308144,0.0682841643115420
-0.932000000000000,0.106855089257985,0.0655599199708253
-0.931000000000000,0.109746597918133,0.0627760347220711
-0.930000000000000,0.112448310985273,0.0599430931509605
-0.929000000000000,0.114955278659816,0.0570729947227495
-0.928000000000000,0.117262887679837,0.0541792502817936
-0.927000000000000,0.119366869774650,0.0512773686753491
-0.926000000000000,0.121263309522637,0.0483853586889167
-0.925000000000000,0.122948651598897,0.0455243742862152
-0.924000000000000,0.124419707399391,0.0427195283970857
-0.923000000000000,0.125673661029302,0.0400008838459457
-0.922000000000000,0.126708074644446,0.0374045833936001
-0.921000000000000,0.127520893135682,0.0349739771006983
-0.920000000000000,0.128110448147417,0.0327604081714773
-0.919000000000000,0.128475461422444,0.0308230069297352
-0.918000000000000,0.128615047466547,0.0292264854041689
-0.917000000000000,0.128528715527464,0.0280358147558902
-0.916000000000000,0.128216370884000,0.0273073736679384
-0.915000000000000,0.127678315442313,0.0270780968471195
-0.914000000000000,0.126915247637553,0.0273565379203629
-0.913000000000000,0.125928261640307,0.0281202579513338
-0.912000000000000,0.124718845868471,0.0293210344472417
-0.911000000000000,0.123288880806410,0.0308951219805768
-0.910000000000000,0.121640636134489,0.0327739187244544
-0.909000000000000,0.119776767173239,0.0348917846565565
-0.908000000000000,0.117700310647665,0.0371902330845638
-0.907000000000000,0.115414679778363,0.0396192914180233
-0.906000000000000,0.112923658707319,0.0421372031460453
-0.905000000000000,0.110231396267441,0.0447093916627345
-0.904000000000000,0.107342399106006,0.0473072341445634
-0.903000000000000,0.104261524173387,0.0499069104588069
-0.902000000000000,0.100993970589500,0.0524884253847467
-0.901000000000000,0.0975452709015639,0.0550348196448489
-0.900000000000000,0.0939212817478040,0.0575315507241717
-0.899000000000000,0.0901281739428127,0.0599660140682015
-0.898000000000000,0.0861724220012974,0.0623271754708303
-0.897000000000000,0.0820607931179553,0.0646052895461055
-0.896000000000000,0.0778003356221693,0.0667916840684237
-0.895000000000000,0.0733983669271905,0.0688785944516988
-0.894000000000000,0.0688624609943374,0.0708590363482674
-0.893000000000000,0.0642004353336528,0.0727267072657628
-0.892000000000000,0.0594203375632710,0.0744759103337739
-0.891000000000000,0.0545304315505411,0.0761014950380833
-0.890000000000000,0.0495391831587380,0.0775988110043323
-0.889000000000000,0.0444552456238682,0.0789636718586639
-0.888000000000000,0.0392874445867908,0.0801923269009800
-0.887000000000000,0.0340447628064818,0.0812814388582488
-0.886000000000000,0.0287363245808533,0.0822280663864561
-0.885000000000000,0.0233713799021094,0.0830296502942027
-0.884000000000000,0.0179592883740706,0.0836840026935834
-0.883000000000000,0.0125095029193895,0.0841892984633033
-0.882000000000000,0.00703155330495224,0.0845440685487090
-0.881000000000000,0.00153502951410501,0.0847471947337462
-0.880000000000000,0.00397043500531820,0.0847979056085411
-0.879000000000000,0.00947518018799725,0.0846957735292727
-0.878000000000000,0.0149695362637272,0.0844407124289244
-0.877000000000000,0.0204438407061025,0.0840329763922018
-0.876000000000000,0.0258884551876180,0.0834731589586657
-0.875000000000000,0.0312937825115104,0.0827621931680139
-0.874000000000000,0.0366502834906693,0.0819013524135030
-0.873000000000000,0.0419484937439766,0.0808922522270864
-0.872000000000000,0.0471790403805937,0.0797368531869193
-0.871000000000000,0.0523326585428273,0.0784374652194056
-0.870000000000000,0.0574002077784555,0.0769967536704668
-0.869000000000000,0.0623726882136557,0.0754177476530383
-0.868000000000000,0.0672412564979672,0.0737038513522498
-0.867000000000000,0.0719972414931309,0.0718588592036536
-0.866000000000000,0.0766321596780228,0.0698869761781766
-0.865000000000000,0.0811377302423886,0.0677928448463065
-0.864000000000000,0.0855058898426045,0.0655815815065659
-0.863000000000000,0.0897288069932186,0.0632588245285087
-0.862000000000000,0.0937988960686814,0.0608307992967251
-0.861000000000000,0.0977088308902816,0.0583044059291335
-0.860000000000000,0.101451557874033,0.0556873385539526
-0.859000000000000,0.105020308715988,0.0529882487854822
-0.858000000000000,0.108408612592230,0.0502169717848042
-0.857000000000000,0.111610307851627,0.0473848419133486
-0.856000000000000,0.114619553180302,0.0445051379598761
-0.855000000000000,0.117430838217639,0.0415937173473371
-0.854000000000000,0.120038993604640,0.0386699272702226
-0.853000000000000,0.122439200446350,0.0357579206875033
-0.852000000000000,0.124626999171140,0.0328885547795188
-0.851000000000000,0.126598297770613,0.0301020914787533
-0.850000000000000,0.128349379405003,0.0274518890428398
-0.849000000000000,0.129876909360024,0.0250089841448687
-0.848000000000000,0.131177941342218,0.0228664915367564
-0.847000000000000,0.132249923101039,0.0211404677948992
-0.846000000000000,0.133090701367022,0.0199605116070406
-0.845000000000000,0.133698526096619,0.0194430846277916
-0.844000000000000,0.134072054015454,0.0196520439095775
-0.843000000000000,0.134210351452974,0.0205712038475241
-0.842000000000000,0.134112896462718,0.0221130247107132
-0.841000000000000,0.133779580223654,0.0241550513272641
-0.840000000000000,0.133210707719282,0.0265751373191345
-0.839000000000000,0.132406997692487,0.0292697067873944
-0.838000000000000,0.131369581875366,0.0321576267157685
-0.837000000000000,0.130100003494519,0.0351773339766899
-0.836000000000000,0.128600215053591,0.0382823076975460
-0.835000000000000,0.126872575396075,0.0414369839932520
-0.834000000000000,0.124919846052697,0.0446136261176369
-0.833000000000000,0.122745186878919,0.0477900799378876
-0.832000000000000,0.120352150989358,0.0509482065234025
-0.831000000000000,0.117744678997182,0.0540727960341935
-0.830000000000000,0.114927092567720,0.0571508138212741
-0.829000000000000,0.111904087296782,0.0601708737541332
-0.828000000000000,0.108680724925344,0.0631228671508695
-0.827000000000000,0.105262424903444,0.0659976989662474
-0.826000000000000,0.101654955317292,0.0687870986082346
-0.825000000000000,0.0978644231947111,0.0714834832363400
-0.824000000000000,0.0938972642051423,0.0740798583790687
-0.823000000000000,0.0897602317715317,0.0765697453824727
-0.822000000000000,0.0854603856124514,0.0789471283553699
-0.821000000000000,0.0810050797338271,0.0812064154249426
-0.820000000000000,0.0764019498906518,0.0833424105952974
-0.819000000000000,0.0716589005399771,0.0853502935311098
-0.818000000000000,0.0667840913074358,0.0872256053133730
-0.817000000000000,0.0617859229903759,0.0889642387307059
-0.816000000000000,0.0566730231215795,0.0905624320419126
-0.815000000000000,0.0514542311182731,0.0920167654172329
-0.814000000000000,0.0461385830419686,0.0933241594666961
-0.813000000000000,0.0407352959952946,0.0944818754149470
-0.812000000000000,0.0352537521827348,0.0954875165972118
-0.811000000000000,0.0297034826627315,0.0963390310410957
-0.810000000000000,0.0240941508192511,0.0970347149709861
-0.809000000000000,0.0184355355813720,0.0975732171315242
-0.808000000000000,0.0127375144199899,0.0979535438779860
-0.807000000000000,0.00701004615110141,0.0981750650277740
-0.806000000000000,0.00126315357555879,0.0982375205112195
-0.805000000000000,0.00449309401454821,0.0981410279038875
-0.804000000000000,0.0102485984323963,0.0978860909687228
-0.803000000000000,0.0159932502651835,0.0974736093869056
-0.802000000000000,0.0217169465842535,0.0969048899134924
-0.801000000000000,0.0274096086656944,0.0961816592604687
-0.800000000000000,0.0330611996903668,0.0953060790887522
-0.799000000000000,0.0386617423923930,0.0942807635856153
-0.798000000000000,0.0442013366251282,0.0931088002193368
-0.797000000000000,0.0496701768137977,0.0917937744039301
-0.796000000000000,0.0550585692640900,0.0903397989799952
-0.795000000000000,0.0603569492962649,0.0887515496306788
-0.794000000000000,0.0655558981745472,0.0870343076133550
-0.793000000000000,0.0706461598019599,0.0851940115077975
-0.792000000000000,0.0756186571510506,0.0832373200705950
-0.791000000000000,0.0804645084014742,0.0811716887521883
-0.790000000000000,0.0851750427557911,0.0790054629815816
-0.789000000000000,0.0897418159054334,0.0767479919478759
-0.788000000000000,0.0941566251193204,0.0744097672786731
-0.787000000000000,0.0984115239282591,0.0720025916623483
-0.786000000000000,0.102498836378937,0.0695397829377348
-0.785000000000000,0.106411170832012,0.0670364192033114
-0.784000000000000,0.110141433279601,0.0645096295827653
-0.783000000000000,0.113682840158259,0.0619789325835952
-0.782000000000000,0.117028930634387,0.0594666181462867
-0.781000000000000,0.120173578339936,0.0569981584673614
-0.780000000000000,0.123111002537148,0.0546026137241003
-0.779000000000000,0.125835778692121,0.0523129688187935
-0.778000000000000,0.128342848437922,0.0501662941582246
-0.777000000000000,0.130627528909058,0.0482035696981107
-0.776000000000000,0.132685521430195,0.0464689598661377
-0.775000000000000,0.134512919543082,0.0450083081058575
-0.774000000000000,0.136106216356821,0.0438666837944474
-0.773000000000000,0.137462311207752,0.0430850133844446
-0.772000000000000,0.138578515616448,0.0426961672291387
-0.771000000000000,0.139452558530472,0.0427212500757304
-0.770000000000000,0.140082590842857,0.0431670393502139
-0.769000000000000,0.140467189177455,0.0440253261918974
-0.768000000000000,0.140605358933604,0.0452743469820220
-0.767000000000000,0.140496536583859,0.0468818289099142
-0.766000000000000,0.140140591219793,0.0488087675318563
-0.765000000000000,0.139537825342222,0.0510130615885969
-0.764000000000000,0.138688974893484,0.0534524335704926
-0.763000000000000,0.137595208530774,0.0560864335447029
-0.762000000000000,0.136258126140803,0.0588775941506319
-0.761000000000000,0.134679756597432,0.0617919328945567
-0.760000000000000,0.132862554765212,0.0647990179674441
-0.759000000000000,0.130809397753110,0.0678717784482951
-0.758000000000000,0.128523580424009,0.0709861885021674
-0.757000000000000,0.126008810166878,0.0741209085853522
-0.756000000000000,0.123269200939796,0.0772569316557163
-0.755000000000000,0.120309266593325,0.0803772589217644
-0.754000000000000,0.117133913484953,0.0834666152265735
-0.753000000000000,0.113748432396641,0.0865112059523470
-0.752000000000000,0.110158489768675,0.0894985130802500
-0.751000000000000,0.106370118264289,0.0924171261506726
-0.750000000000000,0.102389706680683,0.0952566033044383
-0.749000000000000,0.0982239892232336,0.0980073577110040
-0.748000000000000,0.0938800341608306,0.100660565135064
-0.747000000000000,0.0893652318813679,0.103208088952413
-0.746000000000000,0.0846872823674998,0.105642419491829
-0.745000000000000,0.0798541821138103,0.107956625100861
-0.744000000000000,0.0748742105075419,0.110144312789851
-0.743000000000000,0.0697559156960015,0.112199596696447
-0.742000000000000,0.0645080999646897,0.114117072936785
-0.741000000000000,0.0591398046510758,0.115891799676874
-0.740000000000000,0.0536602946197973,0.117519281477093
-0.739000000000000,0.0480790423258555,0.118995457142150
-0.738000000000000,0.0424057114931313,0.120316690455735
-0.737000000000000,0.0366501404362643,0.121479763299528
-0.736000000000000,0.0308223250545814,0.122481870755597
-0.735000000000000,0.0249324015273873,0.123320617873791
-0.734000000000000,0.0189906287404802,0.123994017855150
-0.733000000000000,0.0130073704742661,0.124500491461531
-0.732000000000000,0.00699307738431018,0.124838867513172
-0.731000000000000,0.000958268805549936,0.125008384381694
-0.730000000000000,0.00508648558823871,0.125008692428055
-0.729000000000000,0.0111305842378462,0.124839857374620
-0.728000000000000,0.0171634122327861,0.124502364639403
-0.727000000000000,0.0231743598939064,0.123997124699920
-0.726000000000000,0.0291528413720163,0.123325479595388
-0.725000000000000,0.0350883132300407,0.122489210720663
-0.724000000000000,0.0409702929761797,0.121490548114678
-0.723000000000000,0.0467883775156019,0.120332181502037
-0.722000000000000,0.0525322614883018,0.119017273410574
-0.721000000000000,0.0581917554608967,0.117549474762081
-0.720000000000000,0.0637568039403651,0.115932943420455
-0.719000000000000,0.0692175031779839,0.114172366283596
-0.718000000000000,0.0745641187320517,0.112272985625087
-0.717000000000000,0.0797871027583661,0.110240630531728
-0.716000000000000,0.0848771109978483,0.108081754445348
-0.715000000000000,0.0898250194312100,0.105803480003237
-0.714000000000000,0.0946219405710836,0.103413652579934
-0.713000000000000,0.0992592393626409,0.100920904158818
-0.712000000000000,0.103728548664364,0.0983347293930201
-0.711000000000000,0.108021784281329,0.0956655759273843
-0.710000000000000,0.112131159524112,0.0929249512032455
-0.709000000000000,0.116049199267201,0.0901255479813369
-0.708000000000000,0.119768753481671,0.0872813905731255
-0.707000000000000,0.123283010217712,0.0844080030740929
-0.706000000000000,0.126585508013588,0.0815225994481785
-0.705000000000000,0.129670147708517,0.0786442926872431
-0.704000000000000,0.132531203638010,0.0757943158604524
-0.703000000000000,0.135163334191249,0.0729962409045714
-0.702000000000000,0.137561591711151,0.0702761706290184
-0.701000000000000,0.139721431718911,0.0676628649345575
-0.700000000000000,0.141638721445961,0.0651877437375379
-0.699000000000000,0.143309747657460,0.0628846884087899
-0.698000000000000,0.144731223752665,0.0607895458230105
-0.697000000000000,0.145900296128746,0.0589392342853550
-0.696000000000000,0.146814549795910,0.0573703733814297
-0.695000000000000,0.147472013232966,0.0561174258402799
-0.694000000000000,0.147871162473772,0.0552104553494960
-0.693000000000000,0.148010924416354,0.0546727528214277
-0.692000000000000,0.147890679347819,0.0545187149797546
-0.691000000000000,0.147510262679538,0.0547524025440443
-0.690000000000000,0.146869965888464,0.0553671084485985
-0.689000000000000,0.145970536661814,0.0563460409717238
-0.688000000000000,0.144813178243740,0.0576639572339353
-0.687000000000000,0.143399547983995,0.0592893812281440
-0.686000000000000,0.141731755090013,0.0611869776786351
-0.685000000000000,0.139812357585185,0.0633197227405846
-0.684000000000000,0.137644358477535,0.0656506538985897
-0.683000000000000,0.135231201144355,0.0681441257807551
-0.682000000000000,0.132576763939756,0.0707666035104464
-0.681000000000000,0.129685354033444,0.0734870802265652
-0.680000000000000,0.126561700490395,0.0762772203683605
-0.679000000000000,0.123210946602428,0.0791113213486738
-0.678000000000000,0.119638641484015,0.0819661671215683
-0.677000000000000,0.115850730945942,0.0848208266265226
-0.676000000000000,0.111853547661748,0.0876564324095825
-0.675000000000000,0.107653800643093,0.0904559612079984
-0.674000000000000,0.103258564041449,0.0932040287574089
-0.673000000000000,0.0986752652947292,0.0958867047757660
-0.672000000000000,0.0939116726385801,0.0984913501413967
-0.671000000000000,0.0889758820032812,0.101006475976630
-0.670000000000000,0.0838763033182147,0.103421623110643
-0.669000000000000,0.0786216462470114,0.105727259826162
-0.668000000000000,0.0732209053774301,0.107914695625155
-0.667000000000000,0.0676833448910852,0.109976008803992
-0.666000000000000,0.0620184827390172,0.111903985799602
-0.665000000000000,0.0562360743500581,0.113692070488818
-0.664000000000000,0.0503460958997386,0.115334321855419
-0.663000000000000,0.0443587271683592,0.116825378662539
-0.662000000000000,0.0382843340175270,0.118160429972064
-0.661000000000000,0.0321334505152490,0.119335190533427
-0.660000000000000,0.0259167607402542,0.120345880221456
-0.659000000000000,0.0196450802968898,0.121189206838136
-0.658000000000000,0.0133293375724187,0.121862351708582
-0.657000000000000,0.00698055476911704,0.122362957599819
-0.656000000000000,0.000609828743926014,0.122689118574817
-0.655000000000000,0.00577168831111766,0.122839371465998
-0.654000000000000,0.0121528083142055,0.122812688714494
-0.653000000000000,0.0185223268310151,0.122608472375692
-0.652000000000000,0.0248690426699624,0.122226549140057
-0.651000000000000,0.0311817775012662,0.121667166262441
-0.650000000000000,0.0374493954656361,0.120930988334733
-0.649000000000000,0.0436608227382853,0.120019094877427
-0.648000000000000,0.0498050670140717,0.118932978766956
-0.647000000000000,0.0558712368795827,0.117674545559448
-0.646000000000000,0.0618485610381961,0.116246113819733
-0.645000000000000,0.0677264073543031,0.114650416619488
-0.644000000000000,0.0734943016831722,0.112890604433342
-0.643000000000000,0.0791419464532501,0.110970249740200
-0.642000000000000,0.0846592389680709,0.108893353734062
-0.641000000000000,0.0900362893954013,0.106664355670374
-0.640000000000000,0.0952634384117292,0.104288145529258
-0.639000000000000,0.100331274470767,0.101770080876931
-0.638000000000000,0.105230650665249,0.0991160090670666
-0.637000000000000,0.109952701151958,0.0963322962654719
-0.636000000000000,0.114488857110646,0.0934258652332024
-0.635000000000000,0.118830862208268,0.0904042444041808
-0.634000000000000,0.122970787540776,0.0872756315971491
-0.633000000000000,0.126901046025596,0.0840489767811634
-0.632000000000000,0.130614406218803,0.0807340897667223
-0.631000000000000,0.134104005532008,0.0773417806500393
-0.630000000000000,0.137363362824949,0.0738840434596711
-0.629000000000000,0.140386390350850,0.0703742969356438
-0.628000000000000,0.143167405032694,0.0668277009034590
-0.627000000000000,0.145701139049695,0.0632615723903792
-0.626000000000000,0.147982749714420,0.0596959322560492
-0.625000000000000,0.150007828622236,0.0561542196347038
-0.624000000000000,0.151772410055962,0.0526642149545358
-0.623000000000000,0.153272978629920,0.0492592056584947
-0.622000000000000,0.154506476158854,0.0459793969286814
-0.621000000000000,0.155470307738508,0.0428734837920760
-0.620000000000000,0.156162347026054,0.0400001134273014
-0.619000000000000,0.156580940709866,0.0374286208159211
-0.618000000000000,0.156724912159607,0.0352379111896497
-0.617000000000000,0.156593564248944,0.0335118942461366
-0.616000000000000,0.156186681344699,0.0323300839835986
-0.615000000000000,0.155504530457625,0.0317538011713487
-0.614000000000000,0.154547861551509,0.0318118948690312
-0.613000000000000,0.153317907008716,0.0324925390223295
-0.612000000000000,0.151816380251781,0.0337457783172606
-0.611000000000000,0.150045473522137,0.0354954175825930
-0.610000000000000,0.148007854818496,0.0376540529780552
-0.609000000000000,0.145706663998917,0.0401353817341342
-0.608000000000000,0.143145508052016,0.0428614447375433
-0.607000000000000,0.140328455544276,0.0457654208436565
-0.606000000000000,0.137260030251796,0.0487916456649081
-0.605000000000000,0.133945203986329,0.0518943250481704
-0.604000000000000,0.130389388626816,0.0550358583130772
-0.603000000000000,0.126598427369054,0.0581852240320103
-0.602000000000000,0.122578585207517,0.0613166014522354
-0.601000000000000,0.118336538664697,0.0644082608830608
-0.600000000000000,0.113879364784686,0.0674416980795048
-0.599000000000000,0.109214529409000,0.0704009698986460
-0.598000000000000,0.104349874753957,0.0732721883389516
-0.597000000000000,0.0992936063101499,0.0760431361908344
-0.596000000000000,0.0940542790857590,0.0787029749208456
-0.595000000000000,0.0886407832166604,0.0812420221449945
-0.594000000000000,0.0830623289673850,0.0836515815573124
-0.593000000000000,0.0773284311481137,0.0859238124643214
-0.592000000000000,0.0714488929739359,0.0880516293196448
-0.591000000000000,0.0654337893936172,0.0900286240749768
-0.590000000000000,0.0592934499160848,0.0918490059608745
-0.589000000000000,0.0530384409637709,0.0935075546423344
-0.588000000000000,0.0466795477828071,0.0949995836819386
-0.587000000000000,0.0402277559409002,0.0963209119786950
-0.586000000000000,0.0336942324444776,0.0974678414007919
-0.585000000000000,0.0270903065074051,0.0984371392444927
-0.584000000000000,0.0204274500042482,0.0992260244652503
-0.583000000000000,0.0137172576416327,0.0998321568670851
-0.582000000000000,0.00697142688182725,0.100253628621629
-0.581000000000000,0.000201737653133163,0.100488957633270
-0.580000000000000,0.00657996811786788,0.100537082382178
-0.579000000000000,0.0133618071168518,0.100397357970767
-0.578000000000000,0.0201318753593339,0.100069553177653
-0.577000000000000,0.0268782689793896,0.0995538483913913
-0.576000000000000,0.0335891050533489,0.0988508343586965
-0.575000000000000,0.0402525424222564,0.0979615117421629
-0.574000000000000,0.0468568024767482,0.0968872915448034
-0.573000000000000,0.0533901898680926,0.0956299965271167
-0.572000000000000,0.0598411131091195,0.0941918638219615
-0.571000000000000,0.0661981050289802,0.0925755490495493
-0.570000000000000,0.0724498430457954,0.0907841323578602
-0.569000000000000,0.0785851692215831,0.0888211269743063
-0.568000000000000,0.0845931100640979,0.0866904910690588
-0.567000000000000,0.0904628960406809,0.0843966440228169
-0.566000000000000,0.0961839807695748,0.0819444885969689
-0.565000000000000,0.101746059854748,0.0793394410740820
-0.564000000000000,0.107139089330747,0.0765874722504522
-0.563000000000000,0.112353303684817,0.0736951633410132
-0.562000000000000,0.117379233424105,0.0706697825889970
-0.561000000000000,0.122207722156603,0.0675193909562517
-0.560000000000000,0.126829943155184,0.0642529891828354
-0.559000000000000,0.131237415375022,0.0608807245221869
-0.558000000000000,0.135422018895500,0.0574141848564239
-0.557000000000000,0.139376009758751,0.0538668227898902
-0.556000000000000,0.143092034177895,0.0502545762233737
-0.555000000000000,0.146563142089156,0.0465967906109211
-0.554000000000000,0.149782800023096,0.0429176107760686
-0.553000000000000,0.152744903271360,0.0392481099750289
-0.552000000000000,0.155443787326518,0.0356295742477573
-0.551000000000000,0.157874238573801,0.0321185523731836
-0.550000000000000,0.160031504214811,0.0287943981538910
-0.549000000000000,0.161911301404566,0.0257695711409859
-0.548000000000000,0.163509825584596,0.0232004138439527
-0.547000000000000,0.164823757996164,0.0212886472211391
-0.546000000000000,0.165850272359088,0.0202521658774166
-0.545000000000000,0.166587040703062,0.0202492155884260
-0.544000000000000,0.167032238339829,0.0212951296485425
-0.543000000000000,0.167184547966040,0.0232557056966349
-0.542000000000000,0.167043162888104,0.0259243557354286
-0.541000000000000,0.166607789361869,0.0291015924252976
-0.540000000000000,0.165878648041502,0.0326295572757641
-0.539000000000000,0.164856474533435,0.0363934249614140
-0.538000000000000,0.163542519052859,0.0403116030106860
-0.537000000000000,0.161938545181739,0.0443256022027801
-0.536000000000000,0.160046827728928,0.0483924333586004
-0.535000000000000,0.157870149694489,0.0524794633351475
-0.534000000000000,0.155411798341928,0.0565610544395700
-0.533000000000000,0.152675560383551,0.0606163825654045
-0.532000000000000,0.149665716285774,0.0646280110868576
-0.531000000000000,0.146387033702675,0.0685809471745763
-0.530000000000000,0.142844760047692,0.0724620083646648
-0.529000000000000,0.139044614214812,0.0762593912710521
-0.528000000000000,0.134992777462156,0.0799623740462896
-0.527000000000000,0.130695883472276,0.0835611087752578
-0.526000000000000,0.126161007605031,0.0870464753126130
-0.525000000000000,0.121395655360211,0.0904099777474812
-0.524000000000000,0.116407750068628,0.0936436708706681
-0.523000000000000,0.111205619831633,0.0967401080436278
-0.522000000000000,0.105797983730456,0.0996923045237085
-0.521000000000000,0.100193937328016,0.102493712079137
-0.520000000000000,0.0944029374871574,0.105138201936697
-0.519000000000000,0.0884347865304521,0.107620053939507
-0.518000000000000,0.0822996157679510,0.109933950376187
-0.517000000000000,0.0760078684203676,0.112074973357279
-0.516000000000000,0.0695702819663070,0.114038604913439
-0.515000000000000,0.0629978699431811,0.115820729208645
-0.514000000000000,0.0563019032324763,0.117417636424577
-0.513000000000000,0.0494938908609773,0.118826027996414
-0.512000000000000,0.0425855603504451,0.120043022977077
-0.511000000000000,0.0355888376491067,0.121066165384966
-0.510000000000000,0.0285158266790862,0.121893432455542
-0.509000000000000,0.0213787885346370,0.122523243774290
-0.508000000000000,0.0141901203667217,0.122954471321402
-0.507000000000000,0.00696233399006672,0.123186450509836
-0.506000000000000,0.000291965750604798,0.123218992350937
-0.505000000000000,0.00756010281798315,0.123052396938118
-0.504000000000000,0.0148293519856433,0.122687468501698
-0.503000000000000,0.0220869609695954,0.122125532359582
-0.502000000000000,0.0293201726496865,0.121368454172337
-0.501000000000000,0.0365162473423708,0.120418662010639
-0.500000000000000,0.0436624850862024,0.119279171862638
-0.499000000000000,0.0507462479013378,0.117953617353167
-0.498000000000000,0.0577549819842793,0.116446284622176
-0.497000000000000,0.0646762397991434,0.114762153522998
-0.496000000000000,0.0714977020268507,0.112906946560189
-0.495000000000000,0.0782071993337954,0.110887187300256
-0.494000000000000,0.0847927339218029,0.108710270365422
-0.493000000000000,0.0912425008214889,0.106384545568031
-0.492000000000000,0.0975449088915139,0.103919419264320
-0.491000000000000,0.103688601486648,0.101325476595183
-0.490000000000000,0.109662476758089,0.0986146289135211
-0.489000000000000,0.115455707550026,0.0958002913147295
-0.488000000000000,0.121057760857096,0.0928975956712287
-0.487000000000000,0.126458416808040,0.0899236447053900
-0.486000000000000,0.131647787141660,0.0868978120352885
-0.485000000000000,0.136616333141970,0.0838420911543236
-0.484000000000000,0.141354883000308,0.0807814919371622
-0.483000000000000,0.145854648573136,0.0777444749591262
-0.482000000000000,0.150107241505192,0.0747633995256139
-0.481000000000000,0.154104688688761,0.0718749382065034
-0.480000000000000,0.157839447030880,0.0691203764448660
-0.479000000000000,0.161304417501454,0.0665456700841996
-0.478000000000000,0.164492958436461,0.0642010817192736
-0.477000000000000,0.167398898071660,0.0621401750394175
-0.476000000000000,0.170016546283495,0.0604179473831260
-0.475000000000000,0.172340705515233,0.0590879709881378
-0.474000000000000,0.174366680867719,0.0581986323913530
-0.473000000000000,0.176090289335579,0.0577888952468611
-0.472000000000000,0.177507868171093,0.0578843554795173
-0.471000000000000,0.178616282359485,0.0584945142844087
-0.470000000000000,0.179412931190859,0.0596119972231513
-0.469000000000000,0.179895753915546,0.0612139152726719
-0.468000000000000,0.180063234471204,0.0632649399190376
-0.467000000000000,0.179914405271582,0.0657212573190244
-0.466000000000000,0.179448850048486,0.0685345266686058
-0.465000000000000,0.178666705740072,0.0716552174436781
-0.464000000000000,0.177568663420275,0.0750350456679358
-0.463000000000000,0.176155968265796,0.0786285115251331
-0.462000000000000,0.174430418558752,0.0823936984247148
-0.461000000000000,0.172394363724749,0.0862925422963090
-0.460000000000000,0.170050701407803,0.0902907629366346
-0.459000000000000,0.167402873585229,0.0943576057636633
-0.458000000000000,0.164454861727259,0.0984654962909021
-0.457000000000000,0.161211181007821,0.102589671605275
-0.456000000000000,0.157676873574584,0.106707825607344
-0.455000000000000,0.153857500887992,0.110799786549222
-0.454000000000000,0.149759135140659,0.114847234179729
-0.453000000000000,0.145388349770111,0.118833457367453
-0.452000000000000,0.140752209079450,0.122743149696327
-0.451000000000000,0.135858256982080,0.126562239006981
-0.450000000000000,0.130714504888221,0.130277746398373
-0.449000000000000,0.125329418752402,0.133877670314561
-0.448000000000000,0.119711905302664,0.137350891725849
-0.447000000000000,0.113871297473640,0.140687096903063
-0.446000000000000,0.107817339067093,0.143876714786940
-0.445000000000000,0.101560168664905,0.146910866425526
-0.444000000000000,0.0951103028208291,0.149781324371590
-0.443000000000000,0.0884786185586236,0.152480480293908
-0.442000000000000,0.0816763352054657,0.155001319362947
-0.441000000000000,0.0747149955907085,0.157337400228485
-0.440000000000000,0.0676064466412505,0.159482839620624
-0.439000000000000,0.0603628194058607,0.161432300783273
-0.438000000000000,0.0529965085418815,0.163180985096616
-0.437000000000000,0.0455201512987018,0.164724626367929
-0.436000000000000,0.0379466060333750,0.166059487372968
-0.435000000000000,0.0302889302945920,0.167182358317129
-0.434000000000000,0.0225603585120803,0.168090556959964
-0.433000000000000,0.0147742793292363,0.168781930211335
-0.432000000000000,0.00694421261750230,0.169254857064898
-0.431000000000000,0.000916213788365970,0.169508252786810
-0.430000000000000,0.00879328759444223,0.169541574326382
-0.429000000000000,0.0166732357509780,0.169354826962498
-0.428000000000000,0.0245422483143194,0.168948572246560
-0.427000000000000,0.0323865024264107,0.168323937350922
-0.426000000000000,0.0401921863705894,0.167482625982727
-0.425000000000000,0.0479455236621871,0.166426931078325
-0.424000000000000,0.0556327971322761,0.165159749554499
-0.423000000000000,0.0632403729628377,0.163684599461310
-0.422000000000000,0.0707547246316323,0.162005639959238
-0.421000000000000,0.0781624567250807,0.160127694632305
-0.420000000000000,0.0854503285776678,0.158056278750925
-0.419000000000000,0.0926052776965210,0.155797631215079
-0.418000000000000,0.0996144429301517,0.153358752041572
-0.417000000000000,0.106465187340673,0.150747446409189
-0.416000000000000,0.113145120739235,0.147972376441887
-0.415000000000000,0.119642121844926,0.145043122089297
-0.414000000000000,0.125944360027940,0.141970252648372
-0.413000000000000,0.132040316598438,0.138765410645303
-0.412000000000000,0.137918805603257,0.135441409937509
-0.411000000000000,0.143568994093346,0.132012349958924
-0.410000000000000,0.148980421825695,0.128493747949944
-0.409000000000000,0.154143020364349,0.124902690680243
-0.408000000000000,0.159047131546146,0.121258006428356
-0.407000000000000,0.163683525277744,0.117580456592905
-0.406000000000000,0.168043416631665,0.113892943947861
-0.405000000000000,0.172118482210158,0.110220730778966
-0.404000000000000,0.175900875746930,0.106591654405931
-0.403000000000000,0.179383242917992,0.103036319312459
-0.402000000000000,0.182558735334211,0.0995882337916862
-0.401000000000000,0.185421023689478,0.0962838446318501
-0.400000000000000,0.187964310039815,0.0931624069120513
-0.399000000000000,0.190183339190182,0.0902656103388649
-0.398000000000000,0.192073409167239,0.0876368744666151
-0.397000000000000,0.193630380757828,0.0853202316618734
-0.396000000000000,0.194850686094516,0.0833587500232604
-0.395000000000000,0.195731336271153,0.0817925178648623
-0.394000000000000,0.196269927973000,0.0806563162916054
-0.393000000000000,0.196464649107669,0.0799772278642895
-0.392000000000000,0.196314283424810,0.0797725271651676
-0.391000000000000,0.195818214114172,0.0800482231909714
-0.390000000000000,0.194976426373422,0.0807985404156591
-0.389000000000000,0.193789508938851,0.0820064452038240
-0.388000000000000,0.192258654573873,0.0836451055996061
-0.387000000000000,0.190385659511991,0.0856799947183051
-0.386000000000000,0.188172921852723,0.0880712682277197
-0.385000000000000,0.185623438910739,0.0907760731317383
-0.384000000000000,0.182740803520319,0.0937505438146147
-0.383000000000000,0.179529199298982,0.0969513621664850
-0.382000000000000,0.175993394875987,0.100336862142335
-0.381000000000000,0.172138737093169,0.103867727095565
-0.380000000000000,0.167971143187382,0.107507360578282
-0.379000000000000,0.163497091965572,0.111222017315260
-0.378000000000000,0.158723613985276,0.114980771856537
-0.377000000000000,0.153658280755083,0.118755386888683
-0.376000000000000,0.148309192971303,0.122520126937770
-0.375000000000000,0.142684967808796,0.126251549031420
-0.374000000000000,0.136794725285569,0.129928290757997
-0.373000000000000,0.130648073722411,0.133530868018866
-0.372000000000000,0.124255094320401,0.137041489134998
-0.371000000000000,0.117626324880734,0.140443888257302
-0.370000000000000,0.110772742692832,0.143723178705576
-0.369000000000000,0.103705746618165,0.146865725492449
-0.368000000000000,0.0964371383987074,0.149859035553576
-0.367000000000000,0.0889791032203180,0.152691663874403
-0.366000000000000,0.0813441895626828,0.155353133620173
-0.365000000000000,0.0735452883687930,0.157833868435398
-0.364000000000000,0.0655956115681389,0.160125135214926
-0.363000000000000,0.0575086699890143,0.162218995819050
-0.362000000000000,0.0492982506964631,0.164108266384814
-0.361000000000000,0.0409783937934491,0.165786483060401
-0.360000000000000,0.0325633687238694,0.167247873151710
-0.359000000000000,0.0240676501169710,0.168487330816710
-0.358000000000000,0.0155058932135890,0.169500396573073
-0.357000000000000,0.00689290891548628,0.170283239998575
-0.356000000000000,0.00175636150021924,0.170832645103217
-0.355000000000000,0.0104268719588644,0.171145997938739
-0.354000000000000,0.0191034974149956,0.171221276086947
-0.353000000000000,0.0277710598842623,0.171057039735009
-0.352000000000000,0.0364143546361747,0.170652424105294
-0.351000000000000,0.0450181765030647,0.170007133061209
-0.350000000000000,0.0535673462602893,0.169121433760412
-0.349000000000000,0.0620467370324737,0.167996152274479
-0.348000000000000,0.0704413006804430,0.166632670141182
-0.347000000000000,0.0787360941234129,0.165032921863820
-0.346000000000000,0.0869163055509948,0.163199393423541
-0.345000000000000,0.0949672804796694,0.161135121927692
-0.344000000000000,0.102874547608520,0.158843696582691
-0.343000000000000,0.110623844429253,0.156329261257401
-0.342000000000000,0.118201142545845,0.153596518996994
-0.341000000000000,0.125592672659534,0.150650738963844
-0.340000000000000,0.132784949175349,0.147497766428970
-0.339000000000000,0.139764794386892,0.144144036625691
-0.338000000000000,0.146519362196717,0.140596593520793
-0.337000000000000,0.153036161330316,0.136863114877560
-0.336000000000000,0.159303078002521,0.132951945406600
-0.335000000000000,0.165308397995911,0.128872140362402
-0.334000000000000,0.171040828111771,0.124633522698598
-0.333000000000000,0.176489516955078,0.120246757916571
-0.332000000000000,0.181644075016062,0.115723452133621
-0.331000000000000,0.186494594011978,0.111076280802343
-0.330000000000000,0.191031665453907,0.106319158132756
-0.329000000000000,0.195246398404635,0.101467460877260
-0.328000000000000,0.199130436394959,0.0965383251010919
-0.327000000000000,0.202675973467105,0.0915510413379614
-0.326000000000000,0.205875769315394,0.0865275826358935
-0.325000000000000,0.208723163495707,0.0814933118358433
-0.324000000000000,0.211212088676851,0.0764779288198056
-0.323000000000000,0.213337082908493,0.0715167334891563
-0.322000000000000,0.215093300881920,0.0666522895094606
-0.321000000000000,0.216476524161565,0.0619365608092212
-0.320000000000000,0.217483170366926,0.0574335197288739
-0.319000000000000,0.218110301286247,0.0532220169424620
-0.318000000000000,0.218355629905097,0.0493982332305820
-0.317000000000000,0.218217526334801,0.0460761684820342
-0.316000000000000,0.217695022627510,0.0433834470166737
-0.315000000000000,0.216787816466555,0.0414490691649592
-0.314000000000000,0.215496273722617,0.0403816475695275
-0.313000000000000,0.213821429868176,0.0402428656764613
-0.312000000000000,0.211764990244592,0.0410282877459185
-0.311000000000000,0.209329329178136,0.0426673114281783
-0.310000000000000,0.206517487943242,0.0450424923384988
-0.309000000000000,0.203333171573190,0.0480165835695159
-0.308000000000000,0.199780744520414,0.0514548449769004
-0.307000000000000,0.195865225170577,0.0552375780062710
-0.306000000000000,0.191592279216542,0.0592643070686501
-0.305000000000000,0.186968211900286,0.0634530978864502
-0.304000000000000,0.181999959132795,0.0677378588076135
-0.303000000000000,0.176695077503883,0.0720652416495717
-0.302000000000000,0.171061733195812,0.0763918481715945
-0.301000000000000,0.165108689816493,0.0806819537958088
-0.300000000000000,0.158845295169916,0.0849057422065176
-0.299000000000000,0.152281466983331,0.0890379696919806
-0.298000000000000,0.145427677612503,0.0930569662172116
-0.297000000000000,0.138294937748189,0.0969438913277511
-0.296000000000000,0.130894779148716,0.100682179688802
-0.295000000000000,0.123239236425275,0.104257126769940
-0.294000000000000,0.115340827908234,0.107655577977328
-0.293000000000000,0.107212535624403,0.110865694311336
-0.292000000000000,0.0988677844167571,0.113876774867863
-0.291000000000000,0.0903204202397155,0.116679121782339
-0.290000000000000,0.0815846876645050,0.119263937041992
-0.289000000000000,0.0726752066306180,0.121623243361658
-0.288000000000000,0.0636069484807274,0.123749823327339
-0.287000000000000,0.0543952113177470,0.125637172474949
-0.286000000000000,0.0450555947239903,0.127279463043524
-0.285000000000000,0.0356039738835539,0.128671515932305
-0.284000000000000,0.0260564731501984,0.129808778978023
-0.283000000000000,0.0164294391040451,0.130687310107999
-0.282000000000000,0.00673941314138907,0.131303764256535
-0.281000000000000,0.00299689635713513,0.131655383185247
-0.280000000000000,0.0127626422339902,0.131739987543467
-0.279000000000000,0.0225408670909326,0.131555970658105
-0.278000000000000,0.0323145321064604,0.131102293664874
-0.277000000000000,0.0420665460863863,0.130378481693365
-0.276000000000000,0.0517797946988827,0.129384620904192
-0.275000000000000,0.0614371698448856,0.128121356253039
-0.274000000000000,0.0710215991143964,0.126589889929387
-0.273000000000000,0.0805160752789136,0.124791980492173
-0.272000000000000,0.0899036857700401,0.122729942806654
-0.271000000000000,0.0991676420941843,0.120406648983485
-0.270000000000000,0.108291309133241,0.117825530642221
-0.269000000000000,0.117258234281185,0.114990582980567
-0.268000000000000,0.126052176366658,0.111906371347685
-0.267000000000000,0.134657134311815,0.108578041324593
-0.266000000000000,0.143057375478047,0.105011333753608
-0.265000000000000,0.151237463649527,0.101212606805190
-0.264000000000000,0.159182286606053,0.0971888681433671
-0.263000000000000,0.166877083237166,0.0929478217467065
-0.262000000000000,0.174307470150179,0.0884979362942761
-0.261000000000000,0.181459467725478,0.0838485458158723
-0.260000000000000,0.188319525573224,0.0790099995729134
-0.259000000000000,0.194874547346481,0.0739938888013793
-0.258000000000000,0.201111914866743,0.0688133966800428
-0.257000000000000,0.207019511518863,0.0634838519600721
-0.256000000000000,0.212585744873485,0.0580236311213901
-0.255000000000000,0.217799568496263,0.0524556810803425
-0.254000000000000,0.222650502904394,0.0468101974007986
-0.253000000000000,0.227128655632325,0.0411295638353879
-0.252000000000000,0.231224740369855,0.0354779572328006
-0.251000000000000,0.234930095137319,0.0299610607845456
-0.250000000000000,0.238236699464061,0.0247681770882641
-0.249000000000000,0.241137190537956,0.0202599035939022
-0.248000000000000,0.243624878295389,0.0171032017095005
-0.247000000000000,0.245693759422788,0.0162145405453646
-0.246000000000000,0.247338530242530,0.0180088753568794
-0.245000000000000,0.248554598457861,0.0218814289208352
-0.244000000000000,0.249338093733266,0.0269767578034893
-0.243000000000000,0.249685877088655,0.0327398629535814
-0.242000000000000,0.249595549087604,0.0388755414974487
-0.241000000000000,0.249065456801906,0.0452253611142181
-0.240000000000000,0.248094699536621,0.0516975954640747
-0.239000000000000,0.246683133301895,0.0582340531924668
-0.238000000000000,0.244831374019848,0.0647943692258339
-0.237000000000000,0.242540799456909,0.0713482197803438
-0.236000000000000,0.239813549874090,0.0778712525534745
-0.235000000000000,0.236652527389807,0.0843428492720155
-0.234000000000000,0.233061394051982,0.0907448401699850
-0.233000000000000,0.229044568618325,0.0970607374916440
-0.232000000000000,0.224607222045830,0.103275264553882
-0.231000000000000,0.219755271692682,0.109374059741120
-0.230000000000000,0.214495374237938,0.115343487639670
-0.229000000000000,0.208834917326484,0.121170517810249
-0.228000000000000,0.202782009948940,0.126842647426374
-0.227000000000000,0.196345471568291,0.132347853052317
-0.226000000000000,0.189534820007177,0.137674562198578
-0.225000000000000,0.182360258111869,0.142811638563538
-0.224000000000000,0.174832659211024,0.147748376915588
-0.223000000000000,0.166963551389409,0.152474504879901
-0.222000000000000,0.158765100598792,0.156980189751482
-0.221000000000000,0.150250092630187,0.161256049029612
-0.220000000000000,0.141431913973649,0.165293163760469
-0.219000000000000,0.132324531593695,0.169083094048345
-0.218000000000000,0.122942471650342,0.172617896291689
-0.217000000000000,0.113300797197588,0.175890141844363
-0.216000000000000,0.103415084892953,0.178892936912352
-0.215000000000000,0.0933014007534287,0.181619943583353
-0.214000000000000,0.0829762749949170,0.184065401959365
-0.213000000000000,0.0724566759937950,0.186224153426474
-0.212000000000000,0.0617599834108991,0.188091665155894
-0.211000000000000,0.0509039605196653,0.189664055989481
-0.210000000000000,0.0399067257816421,0.190938123924401
-0.209000000000000,0.0287867237139576,0.191911375478050
-0.208000000000000,0.0175626950946351,0.192582057288477
-0.207000000000000,0.00625364655286926,0.192949190390122
-0.206000000000000,0.00512118040743404,0.193012607702612
-0.205000000000000,0.0165423409015079,0.192772995385113
-0.204000000000000,0.0279902186245738,0.192231938843881
-0.203000000000000,0.0394450582284116,0.191391974340426
-0.202000000000000,0.0508869980615028,0.190256647336797
-0.201000000000000,0.0622961032198516,0.188830578937740
-0.200000000000000,0.0736523988549284,0.187119542052010
-0.199000000000000,0.0849359036845665,0.185130549201466
-0.198000000000000,0.0961266636521674,0.182871954259719
-0.197000000000000,0.107204785679160,0.180353570802047
-0.196000000000000,0.118150471455315,0.177586810188599
-0.195000000000000,0.128944051211319,0.174584842966615
-0.194000000000000,0.139566017417847,0.171362787629043
-0.193000000000000,0.149997058355339,0.167937931141203
-0.192000000000000,0.160218091498726,0.164329985831241
-0.191000000000000,0.170210296661489,0.160561387047813
-0.190000000000000,0.179955148843648,0.156657635123645
-0.189000000000000,0.189434450728625,0.152647683192453
-0.188000000000000,0.198630364774312,0.148564368619220
-0.187000000000000,0.207525444844168,0.144444879279908
-0.186000000000000,0.216102667324805,0.140331235433829
-0.185000000000000,0.224345461677142,0.136270752025542
-0.184000000000000,0.232237740369029,0.132316423579659
-0.183000000000000,0.239763928138057,0.128527143866584
-0.182000000000000,0.246908990534253,0.124967636842553
-0.181000000000000,0.253658461693342,0.121707939896542
-0.180000000000000,0.259998471292408,0.118822257796019
-0.179000000000000,0.265915770640955,0.116387016604411
-0.178000000000000,0.271397757861646,0.114478017156088
-0.177000000000000,0.276432502116353,0.113166737734896
-0.176000000000000,0.281008766834573,0.112516060480165
-0.175000000000000,0.285116031902759,0.112575945271222
-0.174000000000000,0.288744514774709,0.113379751133381
-0.173000000000000,0.291885190464754,0.114941901429742
-0.172000000000000,0.294529810387245,0.117257356132636
-0.171000000000000,0.296670920007565,0.120302953065111
-0.170000000000000,0.298301875271749,0.124040263412873
-0.169000000000000,0.299416857783683,0.128419334245897
-0.168000000000000,0.300010888700773,0.133382637644656
-0.167000000000000,0.300079841321028,0.138868678932908
-0.166000000000000,0.299620452336467,0.144814938409501
-0.165000000000000,0.298630331729947,0.151160036523322
-0.164000000000000,0.297107971294546,0.157845167044090
-0.163000000000000,0.295052751756897,0.164814925117768
-0.162000000000000,0.292464948488018,0.172017681884690
-0.161000000000000,0.289345735787444,0.179405647024446
-0.160000000000000,0.285697189728758,0.186934734433288
-0.159000000000000,0.281522289556872,0.194564316777897
-0.158000000000000,0.276824917629759,0.202256928354761
-0.157000000000000,0.271609857899663,0.209977954863566
-0.156000000000000,0.265882792931144,0.217695333478786
-0.155000000000000,0.259650299455701,0.225379276111212
-0.154000000000000,0.252919842465060,0.233002021876893
-0.153000000000000,0.245699767847570,0.240537620508196
-0.152000000000000,0.237999293574557,0.247961745927621
-0.151000000000000,0.229828499445790,0.255251537850839
-0.150000000000000,0.221198315405604,0.262385468663363
-0.149000000000000,0.212120508443534,0.269343232636690
-0.148000000000000,0.202607668095660,0.276105654625636
-0.147000000000000,0.192673190565134,0.282654615598978
-0.146000000000000,0.182331261482653,0.288972992626623
-0.145000000000000,0.171596837329878,0.295044611234428
-0.144000000000000,0.160485625551021,0.300854208318087
-0.143000000000000,0.149014063379995,0.306387404067436
-0.142000000000000,0.137199295412654,0.311630681586712
-0.141000000000000,0.125059149955768,0.316571373103659
-0.140000000000000,0.112612114186398,0.321197651841939
-0.139000000000000,0.0998773081573687,0.325498528789629
-0.138000000000000,0.0868744576864541,0.329463853734427
-0.137000000000000,0.0736238661688007,0.333084320056619
-0.136000000000000,0.0601463853539437,0.336351472876772
-0.135000000000000,0.0464633851305315,0.339257720249211
-0.134000000000000,0.0325967223635846,0.341796347177073
-0.133000000000000,0.0185687088307493,0.343961532302380
-0.132000000000000,0.00440207830557058,0.345748367197023
-0.131000000000000,0.00988004716270200,0.347152878249821
-0.130000000000000,0.0242541917218458,0.348172051212310
-0.129000000000000,0.0386965608896725,0.348803858533373
-0.128000000000000,0.0531830773737870,0.349047289681461
-0.127000000000000,0.0676894174834169,0.348902384724354
-0.126000000000000,0.0821910480775255,0.348370271511242
-0.125000000000000,0.0966632639924478,0.347453206881407
-0.124000000000000,0.111081225891352,0.346154622408656
-0.123000000000000,0.125419998477036,0.344479175281371
-0.122000000000000,0.139654589008814,0.342432805014480
-0.121000000000000,0.153759986063645,0.340022796791001
-0.120000000000000,0.167711198481092,0.337257852335142
-0.119000000000000,0.181483294431259,0.334148169322615
-0.118000000000000,0.195051440544520,0.330705530430957
-0.117000000000000,0.208390941041603,0.326943403213760
-0.116000000000000,0.221477276802414,0.322877052033706
-0.115000000000000,0.234286144311958,0.318523663289206
-0.114000000000000,0.246793494421771,0.313902485088173
-0.113000000000000,0.258975570865362,0.309034982317604
-0.112000000000000,0.270808948466483,0.303945007670380
-0.111000000000000,0.282270570979315,0.298658988541733
-0.110000000000000,0.293337788500143,0.293206128692289
-0.109000000000000,0.303988394390608,0.287618622058626
-0.108000000000000,0.314200661653249,0.281931873911914
-0.107000000000000,0.323953378700794,0.276184721531388
-0.106000000000000,0.333225884461469,0.270419642474908
-0.105000000000000,0.341998102763502,0.264682933224456
-0.104000000000000,0.350250575943034,0.259024834385518
-0.103000000000000,0.357964497620703,0.253499570853564
-0.102000000000000,0.365121744593412,0.248165266915514
-0.101000000000000,0.371704907789002,0.243083688175022
-0.100000000000000,0.377697322232978,0.238319756287691
-0.0990000000000000,0.383083095977812,0.233940781462804
-0.0980000000000000,0.387847137946941,0.230015365002358
-0.0970000000000000,0.391975184647115,0.226611943494419
-0.0960000000000000,0.395453825704487,0.223796980387780
-0.0950000000000000,0.398270528181550,0.221632859551128
-0.0940000000000000,0.400413659633875,0.220175594405906
-0.0930000000000000,0.401872509867489,0.219472524895071
-0.0920000000000000,0.402637311359692,0.219560217716398
-0.0910000000000000,0.402699258308128,0.220462796862548
-0.0900000000000000,0.402050524275017,0.222190900860643
-0.0890000000000000,0.400684278395586,0.224741390718799
-0.0880000000000000,0.398594700121915,0.228097832376479
-0.0870000000000000,0.395776992475673,0.232231672998311
-0.0860000000000000,0.392227393785492,0.237103946590816
-0.0850000000000000,0.387943187887038,0.242667298312087
-0.0840000000000000,0.382922712766242,0.248868112907066
-0.0830000000000000,0.377165367628511,0.255648563389811
-0.0820000000000000,0.370671618379185,0.262948446996101
-0.0810000000000000,0.363443001502988,0.270706731416946
-0.0800000000000000,0.355482126332645,0.278862783970182
-0.0790000000000000,0.346792675699398,0.287357293594675
-0.0780000000000000,0.337379404960628,0.296132919031162
-0.0770000000000000,0.327248139402329,0.305134708041081
-0.0760000000000000,0.316405770016716,0.314310335127269
-0.0750000000000000,0.304860247657785,0.323610202191416
-0.0740000000000000,0.292620575580171,0.332987440573250
-0.0730000000000000,0.279696800369191,0.342397845876891
-0.0720000000000000,0.266100001272478,0.351799770092037
-0.0710000000000000,0.251842277946118,0.361153989393799
-0.0700000000000000,0.236936736630702,0.370423560907068
-0.0690000000000000,0.221397474775155,0.379573677670966
-0.0680000000000000,0.205239564128697,0.388571527936955
-0.0670000000000000,0.188479032323642,0.397386162631329
-0.0660000000000000,0.171132842974196,0.405988373151336
-0.0650000000000000,0.153218874318705,0.414350580499199
-0.0640000000000000,0.134755896435153,0.422446735966955
-0.0629999999999999,0.115763547061954,0.430252233068102
-0.0619999999999999,0.0962623060583022,0.437743830092234
-0.0609999999999999,0.0762734685405087,0.444899582477676
-0.0599999999999999,0.0558191167328783,0.451698784111159
-0.0589999999999999,0.0349220905737055,0.458121916641212
-0.0579999999999999,0.0136059571189848,0.464150605910602
-0.0569999999999999,0.00810502121165450,0.469767584656941
-0.0559999999999999,0.0301859195004208,0.474956660688461
-0.0549999999999999,0.0526111842600805,0.479702689806582
-0.0539999999999999,0.0753546683760502,0.483991552813247
-0.0529999999999999,0.0983896670103582,0.487810136006068
-0.0519999999999999,0.121688954414396,0.491146314626118
-0.0509999999999999,0.145224821595927,0.493988938780742
-0.0499999999999999,0.168969114784400,0.496327821416534
-0.0489999999999999,0.192893274637335,0.498153727965523
-0.0479999999999999,0.216968376129319,0.499458367330765
-0.0469999999999999,0.241165169064009,0.500234383916208
-0.0459999999999999,0.265454119148537,0.500475350440175
-0.0449999999999999,0.289805449568742,0.500175761302561
-0.0439999999999999,0.314189183002821,0.499331026303121
-0.0429999999999999,0.338575184010246,0.497937464532470
-0.0419999999999999,0.362933201732141,0.495992298278967
-0.0409999999999999,0.387232912838755,0.493493646813784
-0.0400000000000000,0.411443964659238,0.490440519933479
-0.0390000000000000,0.435536018428569,0.486832811154557
-0.0380000000000000,0.459478792586206,0.482671290468042
-0.0370000000000000,0.483242106060956,0.477957596574157
-0.0360000000000000,0.506795921476463,0.472694228528091
-0.0350000000000000,0.530110388211770,0.466884536737542
-0.0340000000000000,0.553155885251631,0.460532713261534
-0.0330000000000000,0.575903063761447,0.453643781367924
-0.0320000000000000,0.598322889322123,0.446223584314236
-0.0310000000000000,0.620386683760580,0.438278773322959
-0.0300000000000000,0.642066166512233,0.429816794728467
-0.0290000000000000,0.663333495452439,0.420845876278122
-0.0280000000000000,0.684161307134649,0.411375012575165
-0.0270000000000000,0.704522756373911,0.401413949655600
-0.0260000000000000,0.724391555115287,0.390973168695499
-0.0250000000000000,0.743742010527864,0.380063868849142
-0.0240000000000000,0.762549062266127,0.368697949221976
-0.0230000000000000,0.780788318841765,0.356887989985848
-0.0220000000000000,0.798436093050278,0.344647232647029
-0.0210000000000000,0.815469436398186,0.331989559480572
-0.0200000000000000,0.831866172478157,0.318929472147207
-0.0190000000000000,0.847604929240947,0.305482069511603
-0.0180000000000000,0.862665170114720,0.291663024683188
-0.0170000000000000,0.877027223924076,0.277488561302960
-0.0160000000000000,0.890672313562927,0.262975429101830
-0.0150000000000000,0.903582583377253,0.248140878757986
-0.0140000000000000,0.915741125215757,0.233002636082594
-0.0130000000000000,0.927132003108452,0.217578875564854
-0.0120000000000000,0.937740276535301,0.201888193309028
-0.0110000000000000,0.947552022249224,0.185949579397508
-0.0100000000000000,0.956554354619946,0.169782389715362
-0.00900000000000001,0.964735444467469,0.153406317273059
-0.00800000000000001,0.972084536356233,0.136841363065207
-0.00700000000000001,0.978591964323414,0.120107806504194
-0.00600000000000001,0.984249166017191,0.103226175468570
-0.00500000000000000,0.989048695223258,0.0862172160068576
-0.00400000000000000,0.992984232760348,0.0691018617382219
-0.00300000000000000,0.996050595728008,0.0519012029921035
-0.00200000000000000,0.998243745092421,0.0346364557294559
-0.00100000000000000,0.999560791598621,0.0173289302887167
0,1,0
0.00100000000000000,0.999560791598621,0.0173289302887167
0.00200000000000000,0.998243745092421,0.0346364557294559
0.00300000000000000,0.996050595728008,0.0519012029921035
0.00400000000000000,0.992984232760348,0.0691018617382219
0.00500000000000000,0.989048695223258,0.0862172160068576
0.00600000000000001,0.984249166017191,0.103226175468570
0.00700000000000001,0.978591964323414,0.120107806504194
0.00800000000000001,0.972084536356233,0.136841363065207
0.00900000000000001,0.964735444467469,0.153406317273059
0.0100000000000000,0.956554354619946,0.169782389715362
0.0110000000000000,0.947552022249224,0.185949579397508
0.0120000000000000,0.937740276535301,0.201888193309028
0.0130000000000000,0.927132003108452,0.217578875564854
0.0140000000000000,0.915741125215757,0.233002636082594
0.0150000000000000,0.903582583377253,0.248140878757986
0.0160000000000000,0.890672313562927,0.262975429101830
0.0170000000000000,0.877027223924076,0.277488561302960
0.0180000000000000,0.862665170114720,0.291663024683188
0.0190000000000000,0.847604929240947,0.305482069511603
0.0200000000000000,0.831866172478157,0.318929472147207
0.0210000000000000,0.815469436398186,0.331989559480572
0.0220000000000000,0.798436093050278,0.344647232647029
0.0230000000000000,0.780788318841765,0.356887989985848
0.0240000000000000,0.762549062266127,0.368697949221976
0.0250000000000000,0.743742010527864,0.380063868849142
0.0260000000000000,0.724391555115287,0.390973168695499
0.0270000000000000,0.704522756373911,0.401413949655600
0.0280000000000000,0.684161307134649,0.411375012575165
0.0290000000000000,0.663333495452439,0.420845876278122
0.0300000000000000,0.642066166512233,0.429816794728467
0.0310000000000000,0.620386683760580,0.438278773322959
0.0320000000000000,0.598322889322123,0.446223584314236
0.0330000000000000,0.575903063761447,0.453643781367924
0.0340000000000000,0.553155885251631,0.460532713261534
0.0350000000000000,0.530110388211770,0.466884536737542
0.0360000000000000,0.506795921476463,0.472694228528091
0.0370000000000000,0.483242106060956,0.477957596574157
0.0380000000000000,0.459478792586206,0.482671290468042
0.0390000000000000,0.435536018428569,0.486832811154557
0.0400000000000000,0.411443964659238,0.490440519933479
0.0409999999999999,0.387232912838755,0.493493646813784
0.0419999999999999,0.362933201732141,0.495992298278967
0.0429999999999999,0.338575184010246,0.497937464532470
0.0439999999999999,0.314189183002821,0.499331026303121
0.0449999999999999,0.289805449568742,0.500175761302561
0.0459999999999999,0.265454119148537,0.500475350440175
0.0469999999999999,0.241165169064009,0.500234383916208
0.0479999999999999,0.216968376129319,0.499458367330765
0.0489999999999999,0.192893274637335,0.498153727965523
0.0499999999999999,0.168969114784400,0.496327821416534
0.0509999999999999,0.145224821595927,0.493988938780742
0.0519999999999999,0.121688954414396,0.491146314626118
0.0529999999999999,0.0983896670103582,0.487810136006068
0.0539999999999999,0.0753546683760502,0.483991552813247
0.0549999999999999,0.0526111842600805,0.479702689806582
0.0559999999999999,0.0301859195004208,0.474956660688461
0.0569999999999999,0.00810502121165450,0.469767584656941
0.0579999999999999,0.0136059571189848,0.464150605910602
0.0589999999999999,0.0349220905737055,0.458121916641212
0.0599999999999999,0.0558191167328783,0.451698784111159
0.0609999999999999,0.0762734685405087,0.444899582477676
0.0619999999999999,0.0962623060583022,0.437743830092234
0.0629999999999999,0.115763547061954,0.430252233068102
0.0640000000000000,0.134755896435153,0.422446735966955
0.0650000000000000,0.153218874318705,0.414350580499199
0.0660000000000000,0.171132842974196,0.405988373151336
0.0670000000000000,0.188479032323642,0.397386162631329
0.0680000000000000,0.205239564128697,0.388571527936955
0.0690000000000000,0.221397474775155,0.379573677670966
0.0700000000000000,0.236936736630702,0.370423560907068
0.0710000000000000,0.251842277946118,0.361153989393799
0.0720000000000000,0.266100001272478,0.351799770092037
0.0730000000000000,0.279696800369191,0.342397845876891
0.0740000000000000,0.292620575580171,0.332987440573250
0.0750000000000000,0.304860247657785,0.323610202191416
0.0760000000000000,0.316405770016716,0.314310335127269
0.0770000000000000,0.327248139402329,0.305134708041081
0.0780000000000000,0.337379404960628,0.296132919031162
0.0790000000000000,0.346792675699398,0.287357293594675
0.0800000000000000,0.355482126332645,0.278862783970182
0.0810000000000000,0.363443001502988,0.270706731416946
0.0820000000000000,0.370671618379185,0.262948446996101
0.0830000000000000,0.377165367628511,0.255648563389811
0.0840000000000000,0.382922712766242,0.248868112907066
0.0850000000000000,0.387943187887038,0.242667298312087
0.0860000000000000,0.392227393785492,0.237103946590816
0.0870000000000000,0.395776992475673,0.232231672998311
0.0880000000000000,0.398594700121915,0.228097832376479
0.0890000000000000,0.400684278395586,0.224741390718799
0.0900000000000000,0.402050524275017,0.222190900860643
0.0910000000000000,0.402699258308128,0.220462796862548
0.0920000000000000,0.402637311359692,0.219560217716398
0.0930000000000000,0.401872509867489,0.219472524895071
0.0940000000000000,0.400413659633875,0.220175594405906
0.0950000000000000,0.398270528181550,0.221632859551128
0.0960000000000000,0.395453825704487,0.223796980387780
0.0970000000000000,0.391975184647115,0.226611943494419
0.0980000000000000,0.387847137946941,0.230015365002358
0.0990000000000000,0.383083095977812,0.233940781462804
0.100000000000000,0.377697322232978,0.238319756287691
0.101000000000000,0.371704907789002,0.243083688175022
0.102000000000000,0.365121744593412,0.248165266915514
0.103000000000000,0.357964497620703,0.253499570853564
0.104000000000000,0.350250575943034,0.259024834385518
0.105000000000000,0.341998102763502,0.264682933224456
0.106000000000000,0.333225884461469,0.270419642474908
0.107000000000000,0.323953378700794,0.276184721531388
0.108000000000000,0.314200661653249,0.281931873911914
0.109000000000000,0.303988394390608,0.287618622058626
0.110000000000000,0.293337788500143,0.293206128692289
0.111000000000000,0.282270570979315,0.298658988541733
0.112000000000000,0.270808948466483,0.303945007670380
0.113000000000000,0.258975570865362,0.309034982317604
0.114000000000000,0.246793494421771,0.313902485088173
0.115000000000000,0.234286144311958,0.318523663289206
0.116000000000000,0.221477276802414,0.322877052033706
0.117000000000000,0.208390941041603,0.326943403213760
0.118000000000000,0.195051440544520,0.330705530430957
0.119000000000000,0.181483294431259,0.334148169322615
0.120000000000000,0.167711198481092,0.337257852335142
0.121000000000000,0.153759986063645,0.340022796791001
0.122000000000000,0.139654589008814,0.342432805014480
0.123000000000000,0.125419998477036,0.344479175281371
0.124000000000000,0.111081225891352,0.346154622408656
0.125000000000000,0.0966632639924478,0.347453206881407
0.126000000000000,0.0821910480775255,0.348370271511242
0.127000000000000,0.0676894174834169,0.348902384724354
0.128000000000000,0.0531830773737870,0.349047289681461
0.129000000000000,0.0386965608896725,0.348803858533373
0.130000000000000,0.0242541917218458,0.348172051212310
0.131000000000000,0.00988004716270200,0.347152878249821
0.132000000000000,0.00440207830557058,0.345748367197023
0.133000000000000,0.0185687088307493,0.343961532302380
0.134000000000000,0.0325967223635846,0.341796347177073
0.135000000000000,0.0464633851305315,0.339257720249211
0.136000000000000,0.0601463853539437,0.336351472876772
0.137000000000000,0.0736238661688007,0.333084320056619
0.138000000000000,0.0868744576864541,0.329463853734427
0.139000000000000,0.0998773081573687,0.325498528789629
0.140000000000000,0.112612114186398,0.321197651841939
0.141000000000000,0.125059149955768,0.316571373103659
0.142000000000000,0.137199295412654,0.311630681586712
0.143000000000000,0.149014063379995,0.306387404067436
0.144000000000000,0.160485625551021,0.300854208318087
0.145000000000000,0.171596837329878,0.295044611234428
0.146000000000000,0.182331261482653,0.288972992626623
0.147000000000000,0.192673190565134,0.282654615598978
0.148000000000000,0.202607668095660,0.276105654625636
0.149000000000000,0.212120508443534,0.269343232636690
0.150000000000000,0.221198315405604,0.262385468663363
0.151000000000000,0.229828499445790,0.255251537850839
0.152000000000000,0.237999293574557,0.247961745927621
0.153000000000000,0.245699767847570,0.240537620508196
0.154000000000000,0.252919842465060,0.233002021876893
0.155000000000000,0.259650299455701,0.225379276111212
0.156000000000000,0.265882792931144,0.217695333478786
0.157000000000000,0.271609857899663,0.209977954863566
0.158000000000000,0.276824917629759,0.202256928354761
0.159000000000000,0.281522289556872,0.194564316777897
0.160000000000000,0.285697189728758,0.186934734433288
0.161000000000000,0.289345735787444,0.179405647024446
0.162000000000000,0.292464948488018,0.172017681884690
0.163000000000000,0.295052751756897,0.164814925117768
0.164000000000000,0.297107971294546,0.157845167044090
0.165000000000000,0.298630331729947,0.151160036523322
0.166000000000000,0.299620452336467,0.144814938409501
0.167000000000000,0.300079841321028,0.138868678932908
0.168000000000000,0.300010888700773,0.133382637644656
0.169000000000000,0.299416857783683,0.128419334245897
0.170000000000000,0.298301875271749,0.124040263412873
0.171000000000000,0.296670920007565,0.120302953065111
0.172000000000000,0.294529810387245,0.117257356132636
0.173000000000000,0.291885190464754,0.114941901429742
0.174000000000000,0.288744514774709,0.113379751133381
0.175000000000000,0.285116031902759,0.112575945271222
0.176000000000000,0.281008766834573,0.112516060480165
0.177000000000000,0.276432502116353,0.113166737734896
0.178000000000000,0.271397757861646,0.114478017156088
0.179000000000000,0.265915770640955,0.116387016604411
0.180000000000000,0.259998471292408,0.118822257796019
0.181000000000000,0.253658461693342,0.121707939896542
0.182000000000000,0.246908990534253,0.124967636842553
0.183000000000000,0.239763928138057,0.128527143866584
0.184000000000000,0.232237740369029,0.132316423579659
0.185000000000000,0.224345461677142,0.136270752025542
0.186000000000000,0.216102667324805,0.140331235433829
0.187000000000000,0.207525444844168,0.144444879279908
0.188000000000000,0.198630364774312,0.148564368619220
0.189000000000000,0.189434450728625,0.152647683192453
0.190000000000000,0.179955148843648,0.156657635123645
0.191000000000000,0.170210296661489,0.160561387047813
0.192000000000000,0.160218091498726,0.164329985831241
0.193000000000000,0.149997058355339,0.167937931141203
0.194000000000000,0.139566017417847,0.171362787629043
0.195000000000000,0.128944051211319,0.174584842966615
0.196000000000000,0.118150471455315,0.177586810188599
0.197000000000000,0.107204785679160,0.180353570802047
0.198000000000000,0.0961266636521674,0.182871954259719
0.199000000000000,0.0849359036845665,0.185130549201466
0.200000000000000,0.0736523988549284,0.187119542052010
0.201000000000000,0.0622961032198516,0.188830578937740
0.202000000000000,0.0508869980615028,0.190256647336797
0.203000000000000,0.0394450582284116,0.191391974340426
0.204000000000000,0.0279902186245738,0.192231938843881
0.205000000000000,0.0165423409015079,0.192772995385113
0.206000000000000,0.00512118040743404,0.193012607702612
0.207000000000000,0.00625364655286926,0.192949190390122
0.208000000000000,0.0175626950946351,0.192582057288477
0.209000000000000,0.0287867237139576,0.191911375478050
0.210000000000000,0.0399067257816421,0.190938123924401
0.211000000000000,0.0509039605196653,0.189664055989481
0.212000000000000,0.0617599834108991,0.188091665155894
0.213000000000000,0.0724566759937950,0.186224153426474
0.214000000000000,0.0829762749949170,0.184065401959365
0.215000000000000,0.0933014007534287,0.181619943583353
0.216000000000000,0.103415084892953,0.178892936912352
0.217000000000000,0.113300797197588,0.175890141844363
0.218000000000000,0.122942471650342,0.172617896291689
0.219000000000000,0.132324531593695,0.169083094048345
0.220000000000000,0.141431913973649,0.165293163760469
0.221000000000000,0.150250092630187,0.161256049029612
0.222000000000000,0.158765100598792,0.156980189751482
0.223000000000000,0.166963551389409,0.152474504879901
0.224000000000000,0.174832659211024,0.147748376915588
0.225000000000000,0.182360258111869,0.142811638563538
0.226000000000000,0.189534820007177,0.137674562198578
0.227000000000000,0.196345471568291,0.132347853052317
0.228000000000000,0.202782009948940,0.126842647426374
0.229000000000000,0.208834917326484,0.121170517810249
0.230000000000000,0.214495374237938,0.115343487639670
0.231000000000000,0.219755271692682,0.109374059741120
0.232000000000000,0.224607222045830,0.103275264553882
0.233000000000000,0.229044568618325,0.0970607374916440
0.234000000000000,0.233061394051982,0.0907448401699850
0.235000000000000,0.236652527389807,0.0843428492720155
0.236000000000000,0.239813549874090,0.0778712525534745
0.237000000000000,0.242540799456909,0.0713482197803438
0.238000000000000,0.244831374019848,0.0647943692258339
0.239000000000000,0.246683133301895,0.0582340531924668
0.240000000000000,0.248094699536621,0.0516975954640747
0.241000000000000,0.249065456801906,0.0452253611142181
0.242000000000000,0.249595549087604,0.0388755414974487
0.243000000000000,0.249685877088655,0.0327398629535814
0.244000000000000,0.249338093733266,0.0269767578034893
0.245000000000000,0.248554598457861,0.0218814289208352
0.246000000000000,0.247338530242530,0.0180088753568794
0.247000000000000,0.245693759422788,0.0162145405453646
0.248000000000000,0.243624878295389,0.0171032017095005
0.249000000000000,0.241137190537956,0.0202599035939022
0.250000000000000,0.238236699464061,0.0247681770882641
0.251000000000000,0.234930095137319,0.0299610607845456
0.252000000000000,0.231224740369855,0.0354779572328006
0.253000000000000,0.227128655632325,0.0411295638353879
0.254000000000000,0.222650502904394,0.0468101974007986
0.255000000000000,0.217799568496263,0.0524556810803425
0.256000000000000,0.212585744873485,0.0580236311213901
0.257000000000000,0.207019511518863,0.0634838519600721
0.258000000000000,0.201111914866743,0.0688133966800428
0.259000000000000,0.194874547346481,0.0739938888013793
0.260000000000000,0.188319525573224,0.0790099995729134
0.261000000000000,0.181459467725478,0.0838485458158723
0.262000000000000,0.174307470150179,0.0884979362942761
0.263000000000000,0.166877083237166,0.0929478217467065
0.264000000000000,0.159182286606053,0.0971888681433671
0.265000000000000,0.151237463649527,0.101212606805190
0.266000000000000,0.143057375478047,0.105011333753608
0.267000000000000,0.134657134311815,0.108578041324593
0.268000000000000,0.126052176366658,0.111906371347685
0.269000000000000,0.117258234281185,0.114990582980567
0.270000000000000,0.108291309133241,0.117825530642221
0.271000000000000,0.0991676420941843,0.120406648983485
0.272000000000000,0.0899036857700401,0.122729942806654
0.273000000000000,0.0805160752789136,0.124791980492173
0.274000000000000,0.0710215991143964,0.126589889929387
0.275000000000000,0.0614371698448856,0.128121356253039
0.276000000000000,0.0517797946988827,0.129384620904192
0.277000000000000,0.0420665460863863,0.130378481693365
0.278000000000000,0.0323145321064604,0.131102293664874
0.279000000000000,0.0225408670909326,0.131555970658105
0.280000000000000,0.0127626422339902,0.131739987543467
0.281000000000000,0.00299689635713513,0.131655383185247
0.282000000000000,0.00673941314138907,0.131303764256535
0.283000000000000,0.0164294391040451,0.130687310107999
0.284000000000000,0.0260564731501984,0.129808778978023
0.285000000000000,0.0356039738835539,0.128671515932305
0.286000000000000,0.0450555947239903,0.127279463043524
0.287000000000000,0.0543952113177470,0.125637172474949
0.288000000000000,0.0636069484807274,0.123749823327339
0.289000000000000,0.0726752066306180,0.121623243361658
0.290000000000000,0.0815846876645050,0.119263937041992
0.291000000000000,0.0903204202397155,0.116679121782339
0.292000000000000,0.0988677844167571,0.113876774867863
0.293000000000000,0.107212535624403,0.110865694311336
0.294000000000000,0.115340827908234,0.107655577977328
0.295000000000000,0.123239236425275,0.104257126769940
0.296000000000000,0.130894779148716,0.100682179688802
0.297000000000000,0.138294937748189,0.0969438913277511
0.298000000000000,0.145427677612503,0.0930569662172116
0.299000000000000,0.152281466983331,0.0890379696919806
0.300000000000000,0.158845295169916,0.0849057422065176
0.301000000000000,0.165108689816493,0.0806819537958088
0.302000000000000,0.171061733195812,0.0763918481715945
0.303000000000000,0.176695077503883,0.0720652416495717
0.304000000000000,0.181999959132795,0.0677378588076135
0.305000000000000,0.186968211900286,0.0634530978864502
0.306000000000000,0.191592279216542,0.0592643070686501
0.307000000000000,0.195865225170577,0.0552375780062710
0.308000000000000,0.199780744520414,0.0514548449769004
0.309000000000000,0.203333171573190,0.0480165835695159
0.310000000000000,0.206517487943242,0.0450424923384988
0.311000000000000,0.209329329178136,0.0426673114281783
0.312000000000000,0.211764990244592,0.0410282877459185
0.313000000000000,0.213821429868176,0.0402428656764613
0.314000000000000,0.215496273722617,0.0403816475695275
0.315000000000000,0.216787816466555,0.0414490691649592
0.316000000000000,0.217695022627510,0.0433834470166737
0.317000000000000,0.218217526334801,0.0460761684820342
0.318000000000000,0.218355629905097,0.0493982332305820
0.319000000000000,0.218110301286247,0.0532220169424620
0.320000000000000,0.217483170366926,0.0574335197288739
0.321000000000000,0.216476524161565,0.0619365608092212
0.322000000000000,0.215093300881920,0.0666522895094606
0.323000000000000,0.213337082908493,0.0715167334891563
0.324000000000000,0.211212088676851,0.0764779288198056
0.325000000000000,0.208723163495707,0.0814933118358433
0.326000000000000,0.205875769315394,0.0865275826358935
0.327000000000000,0.202675973467105,0.0915510413379614
0.328000000000000,0.199130436394959,0.0965383251010919
0.329000000000000,0.195246398404635,0.101467460877260
0.330000000000000,0.191031665453907,0.106319158132756
0.331000000000000,0.186494594011978,0.111076280802343
0.332000000000000,0.181644075016062,0.115723452133621
0.333000000000000,0.176489516955078,0.120246757916571
0.334000000000000,0.171040828111771,0.124633522698598
0.335000000000000,0.165308397995911,0.128872140362402
0.336000000000000,0.159303078002521,0.132951945406600
0.337000000000000,0.153036161330316,0.136863114877560
0.338000000000000,0.146519362196717,0.140596593520793
0.339000000000000,0.139764794386892,0.144144036625691
0.340000000000000,0.132784949175349,0.147497766428970
0.341000000000000,0.125592672659534,0.150650738963844
0.342000000000000,0.118201142545845,0.153596518996994
0.343000000000000,0.110623844429253,0.156329261257401
0.344000000000000,0.102874547608520,0.158843696582691
0.345000000000000,0.0949672804796694,0.161135121927692
0.346000000000000,0.0869163055509948,0.163199393423541
0.347000000000000,0.0787360941234129,0.165032921863820
0.348000000000000,0.0704413006804430,0.166632670141182
0.349000000000000,0.0620467370324737,0.167996152274479
0.350000000000000,0.0535673462602893,0.169121433760412
0.351000000000000,0.0450181765030647,0.170007133061209
0.352000000000000,0.0364143546361747,0.170652424105294
0.353000000000000,0.0277710598842623,0.171057039735009
0.354000000000000,0.0191034974149956,0.171221276086947
0.355000000000000,0.0104268719588644,0.171145997938739
0.356000000000000,0.00175636150021924,0.170832645103217
0.357000000000000,0.00689290891548628,0.170283239998575
0.358000000000000,0.0155058932135890,0.169500396573073
0.359000000000000,0.0240676501169710,0.168487330816710
0.360000000000000,0.0325633687238694,0.167247873151710
0.361000000000000,0.0409783937934491,0.165786483060401
0.362000000000000,0.0492982506964631,0.164108266384814
0.363000000000000,0.0575086699890143,0.162218995819050
0.364000000000000,0.0655956115681389,0.160125135214926
0.365000000000000,0.0735452883687930,0.157833868435398
0.366000000000000,0.0813441895626828,0.155353133620173
0.367000000000000,0.0889791032203180,0.152691663874403
0.368000000000000,0.0964371383987074,0.149859035553576
0.369000000000000,0.103705746618165,0.146865725492449
0.370000000000000,0.110772742692832,0.143723178705576
0.371000000000000,0.117626324880734,0.140443888257302
0.372000000000000,0.124255094320401,0.137041489134998
0.373000000000000,0.130648073722411,0.133530868018866
0.374000000000000,0.136794725285569,0.129928290757997
0.375000000000000,0.142684967808796,0.126251549031420
0.376000000000000,0.148309192971303,0.122520126937770
0.377000000000000,0.153658280755083,0.118755386888683
0.378000000000000,0.158723613985276,0.114980771856537
0.379000000000000,0.163497091965572,0.111222017315260
0.380000000000000,0.167971143187382,0.107507360578282
0.381000000000000,0.172138737093169,0.103867727095565
0.382000000000000,0.175993394875987,0.100336862142335
0.383000000000000,0.179529199298982,0.0969513621664850
0.384000000000000,0.182740803520319,0.0937505438146147
0.385000000000000,0.185623438910739,0.0907760731317383
0.386000000000000,0.188172921852723,0.0880712682277197
0.387000000000000,0.190385659511991,0.0856799947183051
0.388000000000000,0.192258654573873,0.0836451055996061
0.389000000000000,0.193789508938851,0.0820064452038240
0.390000000000000,0.194976426373422,0.0807985404156591
0.391000000000000,0.195818214114172,0.0800482231909714
0.392000000000000,0.196314283424810,0.0797725271651676
0.393000000000000,0.196464649107669,0.0799772278642895
0.394000000000000,0.196269927973000,0.0806563162916054
0.395000000000000,0.195731336271153,0.0817925178648623
0.396000000000000,0.194850686094516,0.0833587500232604
0.397000000000000,0.193630380757828,0.0853202316618734
0.398000000000000,0.192073409167239,0.0876368744666151
0.399000000000000,0.190183339190182,0.0902656103388649
0.400000000000000,0.187964310039815,0.0931624069120513
0.401000000000000,0.185421023689478,0.0962838446318501
0.402000000000000,0.182558735334211,0.0995882337916862
0.403000000000000,0.179383242917992,0.103036319312459
0.404000000000000,0.175900875746930,0.106591654405931
0.405000000000000,0.172118482210158,0.110220730778966
0.406000000000000,0.168043416631665,0.113892943947861
0.407000000000000,0.163683525277744,0.117580456592905
0.408000000000000,0.159047131546146,0.121258006428356
0.409000000000000,0.154143020364349,0.124902690680243
0.410000000000000,0.148980421825695,0.128493747949944
0.411000000000000,0.143568994093346,0.132012349958924
0.412000000000000,0.137918805603257,0.135441409937509
0.413000000000000,0.132040316598438,0.138765410645303
0.414000000000000,0.125944360027940,0.141970252648372
0.415000000000000,0.119642121844926,0.145043122089297
0.416000000000000,0.113145120739235,0.147972376441887
0.417000000000000,0.106465187340673,0.150747446409189
0.418000000000000,0.0996144429301517,0.153358752041572
0.419000000000000,0.0926052776965210,0.155797631215079
0.420000000000000,0.0854503285776678,0.158056278750925
0.421000000000000,0.0781624567250807,0.160127694632305
0.422000000000000,0.0707547246316323,0.162005639959238
0.423000000000000,0.0632403729628377,0.163684599461310
0.424000000000000,0.0556327971322761,0.165159749554499
0.425000000000000,0.0479455236621871,0.166426931078325
0.426000000000000,0.0401921863705894,0.167482625982727
0.427000000000000,0.0323865024264107,0.168323937350922
0.428000000000000,0.0245422483143194,0.168948572246560
0.429000000000000,0.0166732357509780,0.169354826962498
0.430000000000000,0.00879328759444223,0.169541574326382
0.431000000000000,0.000916213788365970,0.169508252786810
0.432000000000000,0.00694421261750230,0.169254857064898
0.433000000000000,0.0147742793292363,0.168781930211335
0.434000000000000,0.0225603585120803,0.168090556959964
0.435000000000000,0.0302889302945920,0.167182358317129
0.436000000000000,0.0379466060333750,0.166059487372968
0.437000000000000,0.0455201512987018,0.164724626367929
0.438000000000000,0.0529965085418815,0.163180985096616
0.439000000000000,0.0603628194058607,0.161432300783273
0.440000000000000,0.0676064466412505,0.159482839620624
0.441000000000000,0.0747149955907085,0.157337400228485
0.442000000000000,0.0816763352054657,0.155001319362947
0.443000000000000,0.0884786185586236,0.152480480293908
0.444000000000000,0.0951103028208291,0.149781324371590
0.445000000000000,0.101560168664905,0.146910866425526
0.446000000000000,0.107817339067093,0.143876714786940
0.447000000000000,0.113871297473640,0.140687096903063
0.448000000000000,0.119711905302664,0.137350891725849
0.449000000000000,0.125329418752402,0.133877670314561
0.450000000000000,0.130714504888221,0.130277746398373
0.451000000000000,0.135858256982080,0.126562239006981
0.452000000000000,0.140752209079450,0.122743149696327
0.453000000000000,0.145388349770111,0.118833457367453
0.454000000000000,0.149759135140659,0.114847234179729
0.455000000000000,0.153857500887992,0.110799786549222
0.456000000000000,0.157676873574584,0.106707825607344
0.457000000000000,0.161211181007821,0.102589671605275
0.458000000000000,0.164454861727259,0.0984654962909021
0.459000000000000,0.167402873585229,0.0943576057636633
0.460000000000000,0.170050701407803,0.0902907629366346
0.461000000000000,0.172394363724749,0.0862925422963090
0.462000000000000,0.174430418558752,0.0823936984247148
0.463000000000000,0.176155968265796,0.0786285115251331
0.464000000000000,0.177568663420275,0.0750350456679358
0.465000000000000,0.178666705740072,0.0716552174436781
0.466000000000000,0.179448850048486,0.0685345266686058
0.467000000000000,0.179914405271582,0.0657212573190244
0.468000000000000,0.180063234471204,0.0632649399190376
0.469000000000000,0.179895753915546,0.0612139152726719
0.470000000000000,0.179412931190859,0.0596119972231513
0.471000000000000,0.178616282359485,0.0584945142844087
0.472000000000000,0.177507868171093,0.0578843554795173
0.473000000000000,0.176090289335579,0.0577888952468611
0.474000000000000,0.174366680867719,0.0581986323913530
0.475000000000000,0.172340705515233,0.0590879709881378
0.476000000000000,0.170016546283495,0.0604179473831260
0.477000000000000,0.167398898071660,0.0621401750394175
0.478000000000000,0.164492958436461,0.0642010817192736
0.479000000000000,0.161304417501454,0.0665456700841996
0.480000000000000,0.157839447030880,0.0691203764448660
0.481000000000000,0.154104688688761,0.0718749382065034
0.482000000000000,0.150107241505192,0.0747633995256139
0.483000000000000,0.145854648573136,0.0777444749591262
0.484000000000000,0.141354883000308,0.0807814919371622
0.485000000000000,0.136616333141970,0.0838420911543236
0.486000000000000,0.131647787141660,0.0868978120352885
0.487000000000000,0.126458416808040,0.0899236447053900
0.488000000000000,0.121057760857096,0.0928975956712287
0.489000000000000,0.115455707550026,0.0958002913147295
0.490000000000000,0.109662476758089,0.0986146289135211
0.491000000000000,0.103688601486648,0.101325476595183
0.492000000000000,0.0975449088915139,0.103919419264320
0.493000000000000,0.0912425008214889,0.106384545568031
0.494000000000000,0.0847927339218029,0.108710270365422
0.495000000000000,0.0782071993337954,0.110887187300256
0.496000000000000,0.0714977020268507,0.112906946560189
0.497000000000000,0.0646762397991434,0.114762153522998
0.498000000000000,0.0577549819842793,0.116446284622176
0.499000000000000,0.0507462479013378,0.117953617353167
0.500000000000000,0.0436624850862024,0.119279171862638
0.501000000000000,0.0365162473423708,0.120418662010639
0.502000000000000,0.0293201726496865,0.121368454172337
0.503000000000000,0.0220869609695954,0.122125532359582
0.504000000000000,0.0148293519856433,0.122687468501698
0.505000000000000,0.00756010281798315,0.123052396938118
0.506000000000000,0.000291965750604798,0.123218992350937
0.507000000000000,0.00696233399006672,0.123186450509836
0.508000000000000,0.0141901203667217,0.122954471321402
0.509000000000000,0.0213787885346370,0.122523243774290
0.510000000000000,0.0285158266790862,0.121893432455542
0.511000000000000,0.0355888376491067,0.121066165384966
0.512000000000000,0.0425855603504451,0.120043022977077
0.513000000000000,0.0494938908609773,0.118826027996414
0.514000000000000,0.0563019032324763,0.117417636424577
0.515000000000000,0.0629978699431811,0.115820729208645
0.516000000000000,0.0695702819663070,0.114038604913439
0.517000000000000,0.0760078684203676,0.112074973357279
0.518000000000000,0.0822996157679510,0.109933950376187
0.519000000000000,0.0884347865304521,0.107620053939507
0.520000000000000,0.0944029374871574,0.105138201936697
0.521000000000000,0.100193937328016,0.102493712079137
0.522000000000000,0.105797983730456,0.0996923045237085
0.523000000000000,0.111205619831633,0.0967401080436278
0.524000000000000,0.116407750068628,0.0936436708706681
0.525000000000000,0.121395655360211,0.0904099777474812
0.526000000000000,0.126161007605031,0.0870464753126130
0.527000000000000,0.130695883472276,0.0835611087752578
0.528000000000000,0.134992777462156,0.0799623740462896
0.529000000000000,0.139044614214812,0.0762593912710521
0.530000000000000,0.142844760047692,0.0724620083646648
0.531000000000000,0.146387033702675,0.0685809471745763
0.532000000000000,0.149665716285774,0.0646280110868576
0.533000000000000,0.152675560383551,0.0606163825654045
0.534000000000000,0.155411798341928,0.0565610544395700
0.535000000000000,0.157870149694489,0.0524794633351475
0.536000000000000,0.160046827728928,0.0483924333586004
0.537000000000000,0.161938545181739,0.0443256022027801
0.538000000000000,0.163542519052859,0.0403116030106860
0.539000000000000,0.164856474533435,0.0363934249614140
0.540000000000000,0.165878648041502,0.0326295572757641
0.541000000000000,0.166607789361869,0.0291015924252976
0.542000000000000,0.167043162888104,0.0259243557354286
0.543000000000000,0.167184547966040,0.0232557056966349
0.544000000000000,0.167032238339829,0.0212951296485425
0.545000000000000,0.166587040703062,0.0202492155884260
0.546000000000000,0.165850272359088,0.0202521658774166
0.547000000000000,0.164823757996164,0.0212886472211391
0.548000000000000,0.163509825584596,0.0232004138439527
0.549000000000000,0.161911301404566,0.0257695711409859
0.550000000000000,0.160031504214811,0.0287943981538910
0.551000000000000,0.157874238573801,0.0321185523731836
0.552000000000000,0.155443787326518,0.0356295742477573
0.553000000000000,0.152744903271360,0.0392481099750289
0.554000000000000,0.149782800023096,0.0429176107760686
0.555000000000000,0.146563142089156,0.0465967906109211
0.556000000000000,0.143092034177895,0.0502545762233737
0.557000000000000,0.139376009758751,0.0538668227898902
0.558000000000000,0.135422018895500,0.0574141848564239
0.559000000000000,0.131237415375022,0.0608807245221869
0.560000000000000,0.126829943155184,0.0642529891828354
0.561000000000000,0.122207722156603,0.0675193909562517
0.562000000000000,0.117379233424105,0.0706697825889970
0.563000000000000,0.112353303684817,0.0736951633410132
0.564000000000000,0.107139089330747,0.0765874722504522
0.565000000000000,0.101746059854748,0.0793394410740820
0.566000000000000,0.0961839807695748,0.0819444885969689
0.567000000000000,0.0904628960406809,0.0843966440228169
0.568000000000000,0.0845931100640979,0.0866904910690588
0.569000000000000,0.0785851692215831,0.0888211269743063
0.570000000000000,0.0724498430457954,0.0907841323578602
0.571000000000000,0.0661981050289802,0.0925755490495493
0.572000000000000,0.0598411131091195,0.0941918638219615
0.573000000000000,0.0533901898680926,0.0956299965271167
0.574000000000000,0.0468568024767482,0.0968872915448034
0.575000000000000,0.0402525424222564,0.0979615117421629
0.576000000000000,0.0335891050533489,0.0988508343586965
0.577000000000000,0.0268782689793896,0.0995538483913913
0.578000000000000,0.0201318753593339,0.100069553177653
0.579000000000000,0.0133618071168518,0.100397357970767
0.580000000000000,0.00657996811786788,0.100537082382178
0.581000000000000,0.000201737653133163,0.100488957633270
0.582000000000000,0.00697142688182725,0.100253628621629
0.583000000000000,0.0137172576416327,0.0998321568670851
0.584000000000000,0.0204274500042482,0.0992260244652503
0.585000000000000,0.0270903065074051,0.0984371392444927
0.586000000000000,0.0336942324444776,0.0974678414007919
0.587000000000000,0.0402277559409002,0.0963209119786950
0.588000000000000,0.0466795477828071,0.0949995836819386
0.589000000000000,0.0530384409637709,0.0935075546423344
0.590000000000000,0.0592934499160848,0.0918490059608745
0.591000000000000,0.0654337893936172,0.0900286240749768
0.592000000000000,0.0714488929739359,0.0880516293196448
0.593000000000000,0.0773284311481137,0.0859238124643214
0.594000000000000,0.0830623289673850,0.0836515815573124
0.595000000000000,0.0886407832166604,0.0812420221449945
0.596000000000000,0.0940542790857590,0.0787029749208456
0.597000000000000,0.0992936063101499,0.0760431361908344
0.598000000000000,0.104349874753957,0.0732721883389516
0.599000000000000,0.109214529409000,0.0704009698986460
0.600000000000000,0.113879364784686,0.0674416980795048
0.601000000000000,0.118336538664697,0.0644082608830608
0.602000000000000,0.122578585207517,0.0613166014522354
0.603000000000000,0.126598427369054,0.0581852240320103
0.604000000000000,0.130389388626816,0.0550358583130772
0.605000000000000,0.133945203986329,0.0518943250481704
0.606000000000000,0.137260030251796,0.0487916456649081
0.607000000000000,0.140328455544276,0.0457654208436565
0.608000000000000,0.143145508052016,0.0428614447375433
0.609000000000000,0.145706663998917,0.0401353817341342
0.610000000000000,0.148007854818496,0.0376540529780552
0.611000000000000,0.150045473522137,0.0354954175825930
0.612000000000000,0.151816380251781,0.0337457783172606
0.613000000000000,0.153317907008716,0.0324925390223295
0.614000000000000,0.154547861551509,0.0318118948690312
0.615000000000000,0.155504530457625,0.0317538011713487
0.616000000000000,0.156186681344699,0.0323300839835986
0.617000000000000,0.156593564248944,0.0335118942461366
0.618000000000000,0.156724912159607,0.0352379111896497
0.619000000000000,0.156580940709866,0.0374286208159211
0.620000000000000,0.156162347026054,0.0400001134273014
0.621000000000000,0.155470307738508,0.0428734837920760
0.622000000000000,0.154506476158854,0.0459793969286814
0.623000000000000,0.153272978629920,0.0492592056584947
0.624000000000000,0.151772410055962,0.0526642149545358
0.625000000000000,0.150007828622236,0.0561542196347038
0.626000000000000,0.147982749714420,0.0596959322560492
0.627000000000000,0.145701139049695,0.0632615723903792
0.628000000000000,0.143167405032694,0.0668277009034590
0.629000000000000,0.140386390350850,0.0703742969356438
0.630000000000000,0.137363362824949,0.0738840434596711
0.631000000000000,0.134104005532008,0.0773417806500393
0.632000000000000,0.130614406218803,0.0807340897667223
0.633000000000000,0.126901046025596,0.0840489767811634
0.634000000000000,0.122970787540776,0.0872756315971491
0.635000000000000,0.118830862208268,0.0904042444041808
0.636000000000000,0.114488857110646,0.0934258652332024
0.637000000000000,0.109952701151958,0.0963322962654719
0.638000000000000,0.105230650665249,0.0991160090670666
0.639000000000000,0.100331274470767,0.101770080876931
0.640000000000000,0.0952634384117292,0.104288145529258
0.641000000000000,0.0900362893954013,0.106664355670374
0.642000000000000,0.0846592389680709,0.108893353734062
0.643000000000000,0.0791419464532501,0.110970249740200
0.644000000000000,0.0734943016831722,0.112890604433342
0.645000000000000,0.0677264073543031,0.114650416619488
0.646000000000000,0.0618485610381961,0.116246113819733
0.647000000000000,0.0558712368795827,0.117674545559448
0.648000000000000,0.0498050670140717,0.118932978766956
0.649000000000000,0.0436608227382853,0.120019094877427
0.650000000000000,0.0374493954656361,0.120930988334733
0.651000000000000,0.0311817775012662,0.121667166262441
0.652000000000000,0.0248690426699624,0.122226549140057
0.653000000000000,0.0185223268310151,0.122608472375692
0.654000000000000,0.0121528083142055,0.122812688714494
0.655000000000000,0.00577168831111766,0.122839371465998
0.656000000000000,0.000609828743926014,0.122689118574817
0.657000000000000,0.00698055476911704,0.122362957599819
0.658000000000000,0.0133293375724187,0.121862351708582
0.659000000000000,0.0196450802968898,0.121189206838136
0.660000000000000,0.0259167607402542,0.120345880221456
0.661000000000000,0.0321334505152490,0.119335190533427
0.662000000000000,0.0382843340175270,0.118160429972064
0.663000000000000,0.0443587271683592,0.116825378662539
0.664000000000000,0.0503460958997386,0.115334321855419
0.665000000000000,0.0562360743500581,0.113692070488818
0.666000000000000,0.0620184827390172,0.111903985799602
0.667000000000000,0.0676833448910852,0.109976008803992
0.668000000000000,0.0732209053774301,0.107914695625155
0.669000000000000,0.0786216462470114,0.105727259826162
0.670000000000000,0.0838763033182147,0.103421623110643
0.671000000000000,0.0889758820032812,0.101006475976630
0.672000000000000,0.0939116726385801,0.0984913501413967
0.673000000000000,0.0986752652947292,0.0958867047757660
0.674000000000000,0.103258564041449,0.0932040287574089
0.675000000000000,0.107653800643093,0.0904559612079984
0.676000000000000,0.111853547661748,0.0876564324095825
0.677000000000000,0.115850730945942,0.0848208266265226
0.678000000000000,0.119638641484015,0.0819661671215683
0.679000000000000,0.123210946602428,0.0791113213486738
0.680000000000000,0.126561700490395,0.0762772203683605
0.681000000000000,0.129685354033444,0.0734870802265652
0.682000000000000,0.132576763939756,0.0707666035104464
0.683000000000000,0.135231201144355,0.0681441257807551
0.684000000000000,0.137644358477535,0.0656506538985897
0.685000000000000,0.139812357585185,0.0633197227405846
0.686000000000000,0.141731755090013,0.0611869776786351
0.687000000000000,0.143399547983995,0.0592893812281440
0.688000000000000,0.144813178243740,0.0576639572339353
0.689000000000000,0.145970536661814,0.0563460409717238
0.690000000000000,0.146869965888464,0.0553671084485985
0.691000000000000,0.147510262679538,0.0547524025440443
0.692000000000000,0.147890679347819,0.0545187149797546
0.693000000000000,0.148010924416354,0.0546727528214277
0.694000000000000,0.147871162473772,0.0552104553494960
0.695000000000000,0.147472013232966,0.0561174258402799
0.696000000000000,0.146814549795910,0.0573703733814297
0.697000000000000,0.145900296128746,0.0589392342853550
0.698000000000000,0.144731223752665,0.0607895458230105
0.699000000000000,0.143309747657460,0.0628846884087899
0.700000000000000,0.141638721445961,0.0651877437375379
0.701000000000000,0.139721431718911,0.0676628649345575
0.702000000000000,0.137561591711151,0.0702761706290184
0.703000000000000,0.135163334191249,0.0729962409045714
0.704000000000000,0.132531203638010,0.0757943158604524
0.705000000000000,0.129670147708517,0.0786442926872431
0.706000000000000,0.126585508013588,0.0815225994481785
0.707000000000000,0.123283010217712,0.0844080030740929
0.708000000000000,0.119768753481671,0.0872813905731255
0.709000000000000,0.116049199267201,0.0901255479813369
0.710000000000000,0.112131159524112,0.0929249512032455
0.711000000000000,0.108021784281329,0.0956655759273843
0.712000000000000,0.103728548664364,0.0983347293930201
0.713000000000000,0.0992592393626409,0.100920904158818
0.714000000000000,0.0946219405710836,0.103413652579934
0.715000000000000,0.0898250194312100,0.105803480003237
0.716000000000000,0.0848771109978483,0.108081754445348
0.717000000000000,0.0797871027583661,0.110240630531728
0.718000000000000,0.0745641187320517,0.112272985625087
0.719000000000000,0.0692175031779839,0.114172366283596
0.720000000000000,0.0637568039403651,0.115932943420455
0.721000000000000,0.0581917554608967,0.117549474762081
0.722000000000000,0.0525322614883018,0.119017273410574
0.723000000000000,0.0467883775156019,0.120332181502037
0.724000000000000,0.0409702929761797,0.121490548114678
0.725000000000000,0.0350883132300407,0.122489210720663
0.726000000000000,0.0291528413720163,0.123325479595388
0.727000000000000,0.0231743598939064,0.123997124699920
0.728000000000000,0.0171634122327861,0.124502364639403
0.729000000000000,0.0111305842378462,0.124839857374620
0.730000000000000,0.00508648558823871,0.125008692428055
0.731000000000000,0.000958268805549936,0.125008384381694
0.732000000000000,0.00699307738431018,0.124838867513172
0.733000000000000,0.0130073704742661,0.124500491461531
0.734000000000000,0.0189906287404802,0.123994017855150
0.735000000000000,0.0249324015273873,0.123320617873791
0.736000000000000,0.0308223250545814,0.122481870755597
0.737000000000000,0.0366501404362643,0.121479763299528
0.738000000000000,0.0424057114931313,0.120316690455735
0.739000000000000,0.0480790423258555,0.118995457142150
0.740000000000000,0.0536602946197973,0.117519281477093
0.741000000000000,0.0591398046510758,0.115891799676874
0.742000000000000,0.0645080999646897,0.114117072936785
0.743000000000000,0.0697559156960015,0.112199596696447
0.744000000000000,0.0748742105075419,0.110144312789851
0.745000000000000,0.0798541821138103,0.107956625100861
0.746000000000000,0.0846872823674998,0.105642419491829
0.747000000000000,0.0893652318813679,0.103208088952413
0.748000000000000,0.0938800341608306,0.100660565135064
0.749000000000000,0.0982239892232336,0.0980073577110040
0.750000000000000,0.102389706680683,0.0952566033044383
0.751000000000000,0.106370118264289,0.0924171261506726
0.752000000000000,0.110158489768675,0.0894985130802500
0.753000000000000,0.113748432396641,0.0865112059523470
0.754000000000000,0.117133913484953,0.0834666152265735
0.755000000000000,0.120309266593325,0.0803772589217644
0.756000000000000,0.123269200939796,0.0772569316557163
0.757000000000000,0.126008810166878,0.0741209085853522
0.758000000000000,0.128523580424009,0.0709861885021674
0.759000000000000,0.130809397753110,0.0678717784482951
0.760000000000000,0.132862554765212,0.0647990179674441
0.761000000000000,0.134679756597432,0.0617919328945567
0.762000000000000,0.136258126140803,0.0588775941506319
0.763000000000000,0.137595208530774,0.0560864335447029
0.764000000000000,0.138688974893484,0.0534524335704926
0.765000000000000,0.139537825342222,0.0510130615885969
0.766000000000000,0.140140591219793,0.0488087675318563
0.767000000000000,0.140496536583859,0.0468818289099142
0.768000000000000,0.140605358933604,0.0452743469820220
0.769000000000000,0.140467189177455,0.0440253261918974
0.770000000000000,0.140082590842857,0.0431670393502139
0.771000000000000,0.139452558530472,0.0427212500757304
0.772000000000000,0.138578515616448,0.0426961672291387
0.773000000000000,0.137462311207752,0.0430850133844446
0.774000000000000,0.136106216356821,0.0438666837944474
0.775000000000000,0.134512919543082,0.0450083081058575
0.776000000000000,0.132685521430195,0.0464689598661377
0.777000000000000,0.130627528909058,0.0482035696981107
0.778000000000000,0.128342848437922,0.0501662941582246
0.779000000000000,0.125835778692121,0.0523129688187935
0.780000000000000,0.123111002537148,0.0546026137241003
0.781000000000000,0.120173578339936,0.0569981584673614
0.782000000000000,0.117028930634387,0.0594666181462867
0.783000000000000,0.113682840158259,0.0619789325835952
0.784000000000000,0.110141433279601,0.0645096295827653
0.785000000000000,0.106411170832012,0.0670364192033114
0.786000000000000,0.102498836378937,0.0695397829377348
0.787000000000000,0.0984115239282591,0.0720025916623483
0.788000000000000,0.0941566251193204,0.0744097672786731
0.789000000000000,0.0897418159054334,0.0767479919478759
0.790000000000000,0.0851750427557911,0.0790054629815816
0.791000000000000,0.0804645084014742,0.0811716887521883
0.792000000000000,0.0756186571510506,0.0832373200705950
0.793000000000000,0.0706461598019599,0.0851940115077975
0.794000000000000,0.0655558981745472,0.0870343076133550
0.795000000000000,0.0603569492962649,0.0887515496306788
0.796000000000000,0.0550585692640900,0.0903397989799952
0.797000000000000,0.0496701768137977,0.0917937744039301
0.798000000000000,0.0442013366251282,0.0931088002193368
0.799000000000000,0.0386617423923930,0.0942807635856153
0.800000000000000,0.0330611996903668,0.0953060790887522
0.801000000000000,0.0274096086656944,0.0961816592604687
0.802000000000000,0.0217169465842535,0.0969048899134924
0.803000000000000,0.0159932502651835,0.0974736093869056
0.804000000000000,0.0102485984323963,0.0978860909687228
0.805000000000000,0.00449309401454821,0.0981410279038875
0.806000000000000,0.00126315357555879,0.0982375205112195
0.807000000000000,0.00701004615110141,0.0981750650277740
0.808000000000000,0.0127375144199899,0.0979535438779860
0.809000000000000,0.0184355355813720,0.0975732171315242
0.810000000000000,0.0240941508192511,0.0970347149709861
0.811000000000000,0.0297034826627315,0.0963390310410957
0.812000000000000,0.0352537521827348,0.0954875165972118
0.813000000000000,0.0407352959952946,0.0944818754149470
0.814000000000000,0.0461385830419686,0.0933241594666961
0.815000000000000,0.0514542311182731,0.0920167654172329
0.816000000000000,0.0566730231215795,0.0905624320419126
0.817000000000000,0.0617859229903759,0.0889642387307059
0.818000000000000,0.0667840913074358,0.0872256053133730
0.819000000000000,0.0716589005399771,0.0853502935311098
0.820000000000000,0.0764019498906518,0.0833424105952974
0.821000000000000,0.0810050797338271,0.0812064154249426
0.822000000000000,0.0854603856124514,0.0789471283553699
0.823000000000000,0.0897602317715317,0.0765697453824727
0.824000000000000,0.0938972642051423,0.0740798583790687
0.825000000000000,0.0978644231947111,0.0714834832363400
0.826000000000000,0.101654955317292,0.0687870986082346
0.827000000000000,0.105262424903444,0.0659976989662474
0.828000000000000,0.108680724925344,0.0631228671508695
0.829000000000000,0.111904087296782,0.0601708737541332
0.830000000000000,0.114927092567720,0.0571508138212741
0.831000000000000,0.117744678997182,0.0540727960341935
0.832000000000000,0.120352150989358,0.0509482065234025
0.833000000000000,0.122745186878919,0.0477900799378876
0.834000000000000,0.124919846052697,0.0446136261176369
0.835000000000000,0.126872575396075,0.0414369839932520
0.836000000000000,0.128600215053591,0.0382823076975460
0.837000000000000,0.130100003494519,0.0351773339766899
0.838000000000000,0.131369581875366,0.0321576267157685
0.839000000000000,0.132406997692487,0.0292697067873944
0.840000000000000,0.133210707719282,0.0265751373191345
0.841000000000000,0.133779580223654,0.0241550513272641
0.842000000000000,0.134112896462718,0.0221130247107132
0.843000000000000,0.134210351452974,0.0205712038475241
0.844000000000000,0.134072054015454,0.0196520439095775
0.845000000000000,0.133698526096619,0.0194430846277916
0.846000000000000,0.133090701367022,0.0199605116070406
0.847000000000000,0.132249923101039,0.0211404677948992
0.848000000000000,0.131177941342218,0.0228664915367564
0.849000000000000,0.129876909360024,0.0250089841448687
0.850000000000000,0.128349379405003,0.0274518890428398
0.851000000000000,0.126598297770613,0.0301020914787533
0.852000000000000,0.124626999171140,0.0328885547795188
0.853000000000000,0.122439200446350,0.0357579206875033
0.854000000000000,0.120038993604640,0.0386699272702226
0.855000000000000,0.117430838217639,0.0415937173473371
0.856000000000000,0.114619553180302,0.0445051379598761
0.857000000000000,0.111610307851627,0.0473848419133486
0.858000000000000,0.108408612592230,0.0502169717848042
0.859000000000000,0.105020308715988,0.0529882487854822
0.860000000000000,0.101451557874033,0.0556873385539526
0.861000000000000,0.0977088308902816,0.0583044059291335
0.862000000000000,0.0937988960686814,0.0608307992967251
0.863000000000000,0.0897288069932186,0.0632588245285087
0.864000000000000,0.0855058898426045,0.0655815815065659
0.865000000000000,0.0811377302423886,0.0677928448463065
0.866000000000000,0.0766321596780228,0.0698869761781766
0.867000000000000,0.0719972414931309,0.0718588592036536
0.868000000000000,0.0672412564979672,0.0737038513522498
0.869000000000000,0.0623726882136557,0.0754177476530383
0.870000000000000,0.0574002077784555,0.0769967536704668
0.871000000000000,0.0523326585428273,0.0784374652194056
0.872000000000000,0.0471790403805937,0.0797368531869193
0.873000000000000,0.0419484937439766,0.0808922522270864
0.874000000000000,0.0366502834906693,0.0819013524135030
0.875000000000000,0.0312937825115104,0.0827621931680139
0.876000000000000,0.0258884551876180,0.0834731589586657
0.877000000000000,0.0204438407061025,0.0840329763922018
0.878000000000000,0.0149695362637272,0.0844407124289244
0.879000000000000,0.00947518018799725,0.0846957735292727
0.880000000000000,0.00397043500531820,0.0847979056085411
0.881000000000000,0.00153502951410501,0.0847471947337462
0.882000000000000,0.00703155330495224,0.0845440685487090
0.883000000000000,0.0125095029193895,0.0841892984633033
0.884000000000000,0.0179592883740706,0.0836840026935834
0.885000000000000,0.0233713799021094,0.0830296502942027
0.886000000000000,0.0287363245808533,0.0822280663864561
0.887000000000000,0.0340447628064818,0.0812814388582488
0.888000000000000,0.0392874445867908,0.0801923269009800
0.889000000000000,0.0444552456238682,0.0789636718586639
0.890000000000000,0.0495391831587380,0.0775988110043323
0.891000000000000,0.0545304315505411,0.0761014950380833
0.892000000000000,0.0594203375632710,0.0744759103337739
0.893000000000000,0.0642004353336528,0.0727267072657628
0.894000000000000,0.0688624609943374,0.0708590363482674
0.895000000000000,0.0733983669271905,0.0688785944516988
0.896000000000000,0.0778003356221693,0.0667916840684237
0.897000000000000,0.0820607931179553,0.0646052895461055
0.898000000000000,0.0861724220012974,0.0623271754708303
0.899000000000000,0.0901281739428127,0.0599660140682015
0.900000000000000,0.0939212817478040,0.0575315507241717
0.901000000000000,0.0975452709015639,0.0550348196448489
0.902000000000000,0.100993970589500,0.0524884253847467
0.903000000000000,0.104261524173387,0.0499069104588069
0.904000000000000,0.107342399106006,0.0473072341445634
0.905000000000000,0.110231396267441,0.0447093916627345
0.906000000000000,0.112923658707319,0.0421372031460453
0.907000000000000,0.115414679778363,0.0396192914180233
0.908000000000000,0.117700310647665,0.0371902330845638
0.909000000000000,0.119776767173239,0.0348917846565565
0.910000000000000,0.121640636134489,0.0327739187244544
0.911000000000000,0.123288880806410,0.0308951219805768
0.912000000000000,0.124718845868471,0.0293210344472417
0.913000000000000,0.125928261640307,0.0281202579513338
0.914000000000000,0.126915247637553,0.0273565379203629
0.915000000000000,0.127678315442313,0.0270780968471195
0.916000000000000,0.128216370884000,0.0273073736679384
0.917000000000000,0.128528715527464,0.0280358147558902
0.918000000000000,0.128615047466547,0.0292264854041689
0.919000000000000,0.128475461422444,0.0308230069297352
0.920000000000000,0.128110448147417,0.0327604081714773
0.921000000000000,0.127520893135682,0.0349739771006983
0.922000000000000,0.126708074644446,0.0374045833936001
0.923000000000000,0.125673661029302,0.0400008838459457
0.924000000000000,0.124419707399391,0.0427195283970857
0.925000000000000,0.122948651598897,0.0455243742862152
0.926000000000000,0.121263309522637,0.0483853586889167
0.927000000000000,0.119366869774650,0.0512773686753491
0.928000000000000,0.117262887679837,0.0541792502817936
0.929000000000000,0.114955278659816,0.0570729947227495
0.930000000000000,0.112448310985273,0.0599430931509605
0.931000000000000,0.109746597918133,0.0627760347220711
0.932000000000000,0.106855089257985,0.0655599199708253
0.933000000000000,0.103779062308144,0.0682841643115420
0.934000000000000,0.100524112277829,0.0709392709054691
0.935000000000000,0.0970961421377910,0.0735166565269145
0.936000000000000,0.0935013519477790,0.0760085178199400
0.937000000000000,0.0897462276750391,0.0784077283509570
0.938000000000000,0.0858375295239816,0.0807077591958136
0.939000000000000,0.0817822797979333,0.0829026175735374
0.940000000000000,0.0775877503147352,0.0849867993743429
0.941000000000000,0.0732614493986571,0.0869552524312496
0.942000000000000,0.0688111084718614,0.0888033481357822
0.943000000000000,0.0642446682692899,0.0905268595626454
0.944000000000000,0.0595702647015075,0.0921219446939755
0.945000000000000,0.0547962143905997,0.0935851336565213
0.946000000000000,0.0499309999048038,0.0949133191312976
0.947000000000000,0.0449832547180076,0.0961037492844947
0.948000000000000,0.0399617479207488,0.0971540227150926
0.949000000000000,0.0348753687097268,0.0980620850295489
0.950000000000000,0.0297331106831959,0.0988262267450723
0.951000000000000,0.0245440559699540,0.0994450822964304
0.952000000000000,0.0193173592198503,0.0999176299815721
0.953000000000000,0.0140622314840071,0.100243192732104
0.954000000000000,0.00878792401305860,0.100421439638673
0.955000000000000,0.00350371200187212,0.100452388200782
0.956000000000000,0.00178112169074847,0.100336407307478
0.957000000000000,0.00705730281886294,0.100074220991221
0.958000000000000,0.0123155819941891,0.0996669130337348
0.959000000000000,0.0175467508705158,0.0991159325410667
0.960000000000000,0.0227416582394455,0.0984231006470930
0.961000000000000,0.0278912260093911,0.0975906185517212
0.962000000000000,0.0329864650399860,0.0966210771539664
0.963000000000000,0.0380184908043173,0.0955174686027880
0.964000000000000,0.0429785388517675,0.0942832001623324
0.965000000000000,0.0478579800445809,0.0929221108756204
0.966000000000000,0.0526483355417244,0.0914384916145441
0.967000000000000,0.0573412915040790,0.0898371092274732
0.968000000000000,0.0619287134954861,0.0881232356419904
0.969000000000000,0.0664026605547739,0.0863026829522213
0.970000000000000,0.0707553989144459,0.0843818457199510
0.971000000000000,0.0749794153423847,0.0823677519460422
0.972000000000000,0.0790674300836086,0.0802681244192523
0.973000000000000,0.0830124093798117,0.0780914544112351
0.974000000000000,0.0868075775452239,0.0758470899335989
0.975000000000000,0.0904464285780838,0.0735453409570047
0.976000000000000,0.0939227372878750,0.0711976040278371
0.977000000000000,0.0972305699193444,0.0688165084608491
0.978000000000000,0.100364294255197,0.0664160855027054
0.979000000000000,0.103318589180330,0.0640119601873522
0.980000000000000,0.106088453691383,0.0616215624977242
0.981000000000000,0.108669215336413,0.0592643491508968
0.982000000000000,0.111056538070485,0.0569620188695772
0.983000000000000,0.113246429514008,0.0547386913584348
0.984000000000000,0.115235247601727,0.0526210026865496
0.985000000000000,0.117019706611326,0.0506380479613017
0.986000000000000,0.118596882561723,0.0488210794636125
0.987000000000000,0.119964217972236,0.0472028530927829
0.988000000000000,0.121119525974926,0.0458165226951985
0.989000000000000,0.122060993773572,0.0446940298422814
0.990000000000000,0.122787185443863,0.0438640408836845
0.991000000000000,0.123297044070588,0.0433496375088681
0.992000000000000,0.123589893218714,0.0431661273871585
0.993000000000000,0.123665437736465,0.0433194282126606
0.994000000000000,0.123523763889656,0.0438054162961532
0.995000000000000,0.123165338827704,0.0446104093457900
0.996000000000000,0.122591009382929,0.0457126558190370
0.997000000000000,0.121802000205904,0.0470844635556993
0.998000000000000,0.120799911240776,0.0486945134706546
0.999000000000000,0.119586714545643,0.0505099727945185
1,0.118164750464188,0.0524981771121613

==> BesselFunctions2.csv <==
x,y,z
-1,0.0139629082522638,0.00970206627436501
-0.999000000000000,0.0143009822958210,0.00991118378818946
-0.998000000000000,0.0145926185557794,0.0100840815452425
-0.997000000000000,0.0148357272541589,0.0102197587101993
-0.996000000000000,0.0150285555815254,0.0103177483850165
-0.995000000000000,0.0151697006885432,0.0103781162381446
-0.994000000000000,0.0152581202454676,0.0104014630361950
-0.993000000000000,0.0152931404905516,0.0103889300831404
-0.992000000000000,0.0152744617058131,0.0103422066560477
-0.991000000000000,0.0152021610765445,0.0102635384494763
-0.990000000000000,0.0150766929092256,0.0101557357649380
-0.989000000000000,0.0148988862009919,0.0100221796538270
-0.988000000000000,0.0146699395723909,0.00986682337773685
-0.987000000000000,0.0143914135936902,0.00969418532923865
-0.986000000000000,0.0140652205533591,0.00950932793800067
-0.985000000000000,0.0136936117354008,0.00931781515360527
-0.984000000000000,0.0132791622898314,0.00912563913348483
-0.983000000000000,0.0128247537976712,0.00893910538889134
-0.982000000000000,0.0123335546482011,0.00876466590043548
-0.981000000000000,0.0118089983618317,0.00860869302957167
-0.980000000000000,0.0112547600066287,0.00847719482236870
-0.979000000000000,0.0106747308702138,0.00837548501559845
-0.978000000000000,0.0100729915613439,0.00830783707786994
-0.977000000000000,0.00945378372684051,0.00827716639864439
-0.976000000000000,0.00882148057964718,0.00828479161480999
-0.975000000000000,0.00818055644253041,0.00833031930916260
-0.974000000000000,0.00753555551927006,0.00841167515975177
-0.973000000000000,0.00689106011104145,0.00852527521299351
-0.972000000000000,0.00625165850002634,0.00866630388366260
-0.971000000000000,0.00562191272508584,0.00882904984961439
-0.970000000000000,0.00500632647554237,0.00900725045935029
-0.969000000000000,0.00440931332875253,0.00919440630719350
-0.968000000000000,0.00383516555520600,0.00938404364582725
-0.967000000000000,0.00328802371135576,0.00956991729132754
-0.966000000000000,0.00277184723531400,0.00974615733800803
-0.965000000000000,0.00229038625394751,0.00990736874910505
-0.964000000000000,0.00184715480183289,0.0100486947361790
-0.963000000000000,0.00144540564303796,0.0101658542713718
-0.962000000000000,0.00108810687583422,0.0102551623790129
-0.961000000000000,0.000777920488306932,0.0103135398854771
-0.960000000000000,0.000517183019479740,0.0103385175307957
-0.959000000000000,0.000307888466111946,0.0103282379488811
-0.958000000000000,0.000151673559855594,0.0102814580352197
-0.957000000000000,4.98055230771307E-05,0.0101975535990929
-0.956000000000000,3.17239447725469E-06,0.0100765278758996
-0.955000000000000,1.22759977920628E-05,0.00991902538683310
-0.954000000000000,7.72276084592920E-05,0.00972635271406280
-0.953000000000000,0.000197746354309800,0.00950050794025316
-0.952000000000000,0.000373160367228735,0.00924422068528469
-0.951000000000000,0.000602410683456236,0.00896100469776674
-0.950000000000000,0.000884057870899178,0.00865522452930715
-0.949000000000000,0.00121629134263939,0.00833217640365748
-0.948000000000000,0.00159694129688147,0.00799818007671215
-0.947000000000000,0.00202349320502515,0.00766067182404064
-0.946000000000000,0.00249310475149352,0.00732827673538708
-0.945000000000000,0.00300262511154057,0.00701081939791992
-0.944000000000000,0.00354861643660767,0.00671920618967829
-0.943000000000000,0.00412737740103110,0.00646508698205417
-0.942000000000000,0.00473496864912627,0.00626019942099466
-0.941000000000000,0.00536723996799200,0.00611534967333027
-0.940000000000000,0.00601985899890169,0.00603911835505029
-0.939000000000000,0.00668834128894746,0.00603657306839318
-0.938000000000000,0.00736808147478042,0.00610840098930748
-0.937000000000000,0.00805438538189996,0.00625079923139126
-0.936000000000000,0.00874250281606243,0.00645616568392745
-0.935000000000000,0.00942766081804212,0.00671430885257500
-0.934000000000000,0.0101050971492456,0.00701376088111805
-0.933000000000000,0.0107700937735577,0.00734287113098933
-0.932000000000000,0.0114180101003318,0.00769054820473504
-0.931000000000000,0.0120443157546044,0.00804667104833844
-0.930000000000000,0.0126446226434406,0.00840225844367161
-0.929000000000000,0.0132147160917560,0.00874949155512944
-0.928000000000000,0.0137505848270140,0.00908166185847862
-0.927000000000000,0.0142484495997983,0.00939309051448013
-0.926000000000000,0.0147047902363828,0.00967904470300714
-0.925000000000000,0.0151163709299869,0.00993566309836719
-0.924000000000000,0.0154802635893500,0.0101598950123324
-0.923000000000000,0.0157938690765079,0.0103494537832024
-0.922000000000000,0.0160549361801025,0.0105027831980864
-0.921000000000000,0.0162615781861221,0.0106190350868283
-0.920000000000000,0.0164122869245319,0.0106980561138626
-0.919000000000000,0.0165059441877098,0.0107403818734596
-0.918000000000000,0.0165418304348223,0.0107472364667528
-0.917000000000000,0.0165196307151398,0.0107205356828987
-0.916000000000000,0.0164394377626636,0.0106628916308052
-0.915000000000000,0.0163017522341867,0.0105776160915360
-0.914000000000000,0.0161074800829013,0.0104687189108567
-0.913000000000000,0.0158579270797496,0.0103408963753207
-0.912000000000000,0.0155547905147634,0.0101995027278774
-0.911000000000000,0.0152001481304973,0.0100504959363022
-0.910000000000000,0.0147964443592032,0.00990034693927493
-0.909000000000000,0.0143464739544724,0.00975590064443393
-0.908000000000000,0.0138533631265570,0.00962417815098086
-0.907000000000000,0.0133205483083421,0.00951211449170128
-0.906000000000000,0.0127517526958470,0.00942623581871027
-0.905000000000000,0.0121509607230695,0.00937229427922394
-0.904000000000000,0.0115223906458332,0.00935489531289138
-0.903000000000000,0.0108704654229578,0.00937716546278265
-0.902000000000000,0.0101997820954329,0.00944051244967378
-0.901000000000000,0.00951507987525950,0.00954451871992177
-0.900000000000000,0.00882120716515038,0.00968698602455700
-0.899000000000000,0.00812308773826590,0.00986411920582919
-0.898000000000000,0.00742568631356969,0.0100708125528792
-0.897000000000000,0.00673397376714786,0.0103009896081538
-0.896000000000000,0.00605289222292218,0.0105479488340892
-0.895000000000000,0.00538732026757849,0.0108046791372237
-0.894000000000000,0.00474203853419663,0.0110641246282598
-0.893000000000000,0.00412169589703053,0.0113193919170175
-0.892000000000000,0.00353077651613308,0.0115639030060430
-0.891000000000000,0.00297356796508825,0.0117915021038414
-0.890000000000000,0.00245413066803499,0.0119965264015691
-0.889000000000000,0.00197626886347845,0.0121738503830310
-0.888000000000000,0.00154350330216016,0.0123189117118243
-0.887000000000000,0.00115904587454961,0.0124277249299955
-0.886000000000000,0.000825776350416154,0.0124968875311205
-0.885000000000000,0.000546221398528723,0.0125235816154278
-0.884000000000000,0.000322536038903026,0.0125055733326384
-0.883000000000000,0.000156487663290215,0.0124412116402081
-0.882000000000000,4.94427418803847E-05,0.0123294275000012
-0.881000000000000,2.35631560917347E-06,0.0121697344573768
-0.880000000000000,1.57643541314562E-05,0.0119622315597002
-0.879000000000000,8.97790395950156E-05,0.0117076097618862
-0.878000000000000,0.000224087015951044,0.0114071633416545
-0.877000000000000,0.000417950622816493,0.0110628084370557
-0.876000000000000,0.000670212112001307,0.0106771116793806
-0.875000000000000,0.000979300823877714,0.0102533331074765
-0.874000000000000,0.00134324327994642,0.00979548921425597
-0.873000000000000,0.00175967612738845,0.00930844417635494
-0.872000000000000,0.00222586185123369,0.00879804001856827
-0.871000000000000,0.00273870715016016,0.00827127924132735
-0.870000000000000,0.00329478385300986,0.00773657482057064
-0.869000000000000,0.00389035223499790,0.00720407849617460
-0.868000000000000,0.00452138657542541,0.00668607955730271
-0.867000000000000,0.00518360278262021,0.00619741396488599
-0.866000000000000,0.00587248789691798,0.00575570757901656
-0.865000000000000,0.00658333126888662,0.00538107552468986
-0.864000000000000,0.00731125719777562,0.00509467869073552
-0.863000000000000,0.00805125880442628,0.00491560110079077
-0.862000000000000,0.00879823290370329,0.00485635873354605
-0.861000000000000,0.00954701563394565,0.00491890148673341
-0.860000000000000,0.0102924185950682,0.00509363670991646
-0.859000000000000,0.0110292652428015,0.00536224087087370
-0.858000000000000,0.0117524272841722,0.00570237302136051
-0.857000000000000,0.0124568608187351,0.00609176630150931
-0.856000000000000,0.0131376419712521,0.00651055030427658
-0.855000000000000,0.0137900017644974,0.00694203153066964
-0.854000000000000,0.0144093599856147,0.00737260459742015
-0.853000000000000,0.0149913578059414,0.00779132819873467
-0.852000000000000,0.0155318889224034,0.00818945142132767
-0.851000000000000,0.0160271289984168,0.00856000409486724
-0.850000000000000,0.0164735631936495,0.00889747866955022
-0.849000000000000,0.0168680115849119,0.00919759687343317
-0.848000000000000,0.0172076522947825,0.00945714473410106
-0.847000000000000,0.0174900421602308,0.00967385956768484
-0.846000000000000,0.0177131347903659,0.00984635552350990
-0.845000000000000,0.0178752958804084,0.00997407758849928
-0.844000000000000,0.0179753156679228,0.0100572767366573
-0.843000000000000,0.0180124184371307,0.0100970009681855
-0.842000000000000,0.0179862689976198,0.0100950983421520
-0.841000000000000,0.0178969760848171,0.0100542288102900
-0.840000000000000,0.0177450926510719,0.00997788170313798
-0.839000000000000,0.0175316130379383,0.00987039502854765
-0.838000000000000,0.0172579670421085,0.00973697117708332
-0.837000000000000,0.0169260109092739,0.00958368102595135
-0.836000000000000,0.0165380153118298,0.00941744471083216
-0.835000000000000,0.0160966503876326,0.00924597270324607
-0.834000000000000,0.0156049679378296,0.00907764614000600
-0.833000000000000,0.0150663809019407,0.00892131252807567
-0.832000000000000,0.0144846402477651,0.00878597526595821
-0.831000000000000,0.0138638094321493,0.00868036702202495
-0.830000000000000,0.0132082366060693,0.00861242091656697
-0.829000000000000,0.0125225247537258,0.00858868795783502
-0.828000000000000,0.0118114999702983,0.00861378441669767
-0.827000000000000,0.0110801780965531,0.00868997168618944
-0.826000000000000,0.0103337299405607,0.00881695780693541
-0.825000000000000,0.00957744532723352,0.00899196220176521
-0.824000000000000,0.00881669622521030,0.00921002073706118
-0.823000000000000,0.00805689920767909,0.00946445488242096
-0.822000000000000,0.00730347750902889,0.00974740681572156
-0.821000000000000,0.00656182294268369,0.0100503534542630
-0.820000000000000,0.00583725794709366,0.0103645430572498
-0.819000000000000,0.00513499802659834,0.0106813313993559
-0.818000000000000,0.00446011485175992,0.0109924195997147
-0.817000000000000,0.00381750027977266,0.0112900094238078
-0.816000000000000,0.00321183154973908,0.0115668962957114
-0.815000000000000,0.00264753789997267,0.0118165190382422
-0.814000000000000,0.00212876884512064,0.0120329816779326
-0.813000000000000,0.00165936433982427,0.0122110585230869
-0.812000000000000,0.00124282704296168,0.0123461901259061
-0.811000000000000,0.000882296882295192,0.0124344749902691
-0.810000000000000,0.000580528103700820,0.0124726599649427
-0.809000000000000,0.000339868972172032,0.0124581310202259
-0.808000000000000,0.000162244273599450,0.0123889053789058
-0.807000000000000,4.91407470405717E-05,0.0122636256233216
-0.806000000000000,1.59555695544695E-06,0.0120815563362111
-0.805000000000000,2.01878938235689E-05,0.0118425840063980
-0.804000000000000,0.000105033769828516,0.0115472213402070
-0.803000000000000,0.000255784054044793,0.0111966178170630
-0.802000000000000,0.000471625768943319,0.0107925794335398
-0.801000000000000,0.000751286647206509,0.0103376023193880
-0.800000000000000,0.00109304292496631,0.00983492767864238
-0.799000000000000,0.00149473032481576,0.00928862999762604
-0.798000000000000,0.00195375815944790,0.00870375785775562
-0.797000000000000,0.00246712646471393,0.00808655901171368
-0.796000000000000,0.00303144604940860,0.00744484188835232
-0.795000000000000,0.00364296132835189,0.00678855894533732
-0.794000000000000,0.00429757578547160,0.00613074666144747
-0.793000000000000,0.00499087989476406,0.00548901103966508
-0.792000000000000,0.00571818130932813,0.00488772714304404
-0.791000000000000,0.00647453711229091,0.00436072195529074
-0.790000000000000,0.00725478790845085,0.00395265492961044
-0.789000000000000,0.00805359352200470,0.00371402161872997
-0.788000000000000,0.00886547005386024,0.00368396483512000
-0.787000000000000,0.00968482804188230,0.00386812594611763
-0.786000000000000,0.0105060114590361,0.00423483863739578
-0.785000000000000,0.0113233372778396,0.00473452961295342
-0.784000000000000,0.0121311353248848,0.00531996437301575
-0.783000000000000,0.0129237881464482,0.00595427044306842
-0.782000000000000,0.0136957706054282,0.00661066725346284
-0.781000000000000,0.0144416889310246,0.00726986113259062
-0.780000000000000,0.0151563189457016,0.00791765849030143
-0.779000000000000,0.0158346431990525,0.00854329889518567
-0.778000000000000,0.0164718867451593,0.00913839008149917
-0.777000000000000,0.0170635513088868,0.00969624769886848
-0.776000000000000,0.0176054475972028,0.0102114892918291
-0.775000000000000,0.0180937255240037,0.0106797851198503
-0.774000000000000,0.0185249021309697,0.0110977060067713
-0.773000000000000,0.0188958870025770,0.0114626319527974
-0.772000000000000,0.0192040049904580,0.0117726994463834
-0.771000000000000,0.0194470160806946,0.0120267739288376
-0.770000000000000,0.0196231322572474,0.0122244390055824
-0.769000000000000,0.0197310312354148,0.0123659971347036
-0.768000000000000,0.0197698669608475,0.0124524784435061
-0.767000000000000,0.0197392767920595,0.0124856554686544
-0.766000000000000,0.0196393853074332,0.0124680622173812
-0.765000000000000,0.0194708047012365,0.0124030161046710
-0.764000000000000,0.0192346317570055,0.0122946410383070
-0.763000000000000,0.0189324414106271,0.0121478891308631
-0.762000000000000,0.0185662769394029,0.0119685570897391
-0.761000000000000,0.0181386368371436,0.0117632911222118
-0.760000000000000,0.0176524584587390,0.0115395710831429
-0.759000000000000,0.0171110985405313,0.0113056606578205
-0.758000000000000,0.0165183107250067,0.0110705060951942
-0.757000000000000,0.0158782202396722,0.0108435626147672
-0.756000000000000,0.0151952959003359,0.0106345273790054
-0.755000000000000,0.0144743196282237,0.0104529641276330
-0.754000000000000,0.0137203536883004,0.0103078205357172
-0.753000000000000,0.0129387058726932,0.0102068661544001
-0.752000000000000,0.0121348928681153,0.0101561120619441
-0.751000000000000,0.0113146020595589,0.0101593015510720
-0.750000000000000,0.0104836520341563,0.0102175686703538
-0.749000000000000,0.00964795205892590,0.0103293374465629
-0.748000000000000,0.00881346081403873,0.0104904828726608
-0.747000000000000,0.00798614466921065,0.0106947147220323
-0.746000000000000,0.00717193579479265,0.0109341013805454
-0.745000000000000,0.00637669040106557,0.0111996377417583
-0.744000000000000,0.00560614739912769,0.0114817767528493
-0.743000000000000,0.00486588777458767,0.0117708749385211
-0.742000000000000,0.00416129496105440,0.0120575334751051
-0.741000000000000,0.00349751649416740,0.0123328392142785
-0.740000000000000,0.00287942721868345,0.0125885223224005
-0.739000000000000,0.00231159431097141,0.0128170509851480
-0.738000000000000,0.00179824436723869,0.0130116822872705
-0.737000000000000,0.00134323279399789,0.0131664847924538
-0.736000000000000,0.000950015721770278,0.0132763443597995
-0.735000000000000,0.000621624645922867,0.0133369612606969
-0.734000000000000,0.000360643979958753,0.0133448440206643
-0.733000000000000,0.000169191686654809,0.0132973036106759
-0.732000000000000,4.89031313029505E-05,0.0131924505368385
-0.731000000000000,9.18279103690102E-07,0.0130291968965660
-0.730000000000000,2.58723356393601E-05,0.0128072654892005
-0.729000000000000,0.000123889905475789,0.0125272085512764
-0.728000000000000,0.000294582719472553,0.0121904396598436
-0.727000000000000,0.000537050956492299,0.0117992839151659
-0.726000000000000,0.000849888160061943,0.0113570538644577
-0.725000000000000,0.00123118972532945,0.0108681620328308
-0.724000000000000,0.00167856490655400,0.0103382856994104
-0.723000000000000,0.00218915227054248,0.00977460586826945
-0.722000000000000,0.00275963849707531,0.00918614969384329
-0.721000000000000,0.00338628040362080,0.00858427109425720
-0.720000000000000,0.00406493004869015,0.00798329889691154
-0.719000000000000,0.00479106274619421,0.00740134204083342
-0.718000000000000,0.00555980780228750,0.00686111575920849
-0.717000000000000,0.00636598176657407,0.00639035898696299
-0.716000000000000,0.00720412397134106,0.00602091431149655
-0.715000000000000,0.00806853411581725,0.00578513938520939
-0.714000000000000,0.00895331163743767,0.00570903608964106
-0.713000000000000,0.00985239659885004,0.00580426863593581
-0.712000000000000,0.0107596118080152,0.00606406004486714
-0.711000000000000,0.0116687058793219,0.00646616051746831
-0.710000000000000,0.0125733969362218,0.00698041571903027
-0.709000000000000,0.0134674166505586,0.00757589552864660
-0.708000000000000,0.0143445543105533,0.00822494427619062
-0.707000000000000,0.0151987006083404,0.00890446524284002
-0.706000000000000,0.0160238908390582,0.00959571726105758
-0.705000000000000,0.0168143472067485,0.0102835974656891
-0.704000000000000,0.0175645199377398,0.0109558889714949
-0.703000000000000,0.0182691269096953,0.0116026397555559
-0.702000000000000,0.0189231915141055,0.0122156984068437
-0.701000000000000,0.0195220784815823,0.0127883842678524
-0.700000000000000,0.0200615274128465,0.0133152601068312
-0.699000000000000,0.0205376837736449,0.0137919791363490
-0.698000000000000,0.0209471271289440,0.0142151847195665
-0.697000000000000,0.0212868964104556,0.0145824470718987
-0.696000000000000,0.0215545120317758,0.0148922258716498
-0.695000000000000,0.0217479946869841,0.0151438509968072
-0.694000000000000,0.0218658806913446,0.0153375158695443
-0.693000000000000,0.0219072337465837,0.0154742793659518
-0.692000000000000,0.0218716530379594,0.0155560731183788
-0.691000000000000,0.0217592775957862,0.0155857114120517
-0.690000000000000,0.0215707868800785,0.0155669008070438
-0.689000000000000,0.0213073975733380,0.0155042461081532
-0.688000000000000,0.0209708565930531,0.0154032483427346
-0.687000000000000,0.0205634303620141,0.0152702889816368
-0.686000000000000,0.0200878904008954,0.0151125927994108
-0.685000000000000,0.0195474953335276,0.0149381596964826
-0.684000000000000,0.0189459694206922,0.0147556539092540
-0.683000000000000,0.0182874777629451,0.0145742380610231
-0.682000000000000,0.0175765983367378,0.0144033405860350
-0.681000000000000,0.0168182910507798,0.0142523495747709
-0.680000000000000,0.0160178640310203,0.0141302352379636
-0.679000000000000,0.0151809373626664,0.0140451171595138
-0.678000000000000,0.0143134045361406,0.0140038094917662
-0.677000000000000,0.0134213918607091,0.0140113928791501
-0.676000000000000,0.0125112161245190,0.0140708700353919
-0.675000000000000,0.0115893407929028,0.0141829571076382
-0.674000000000000,0.0106623310479021,0.0143460438006808
-0.673000000000000,0.00973680798098519,0.0145563261880548
-0.672000000000000,0.00881940225777584,0.0148080862513877
-0.671000000000000,0.00791670757826182,0.0150940708159756
-0.670000000000000,0.00703523425832916,0.0154059149219866
-0.669000000000000,0.00618136325859021,0.0157345601799125
-0.668000000000000,0.00536130098429057,0.0160706324405946
-0.667000000000000,0.00458103517564559,0.0164047592010002
-0.666000000000000,0.00384629220124978,0.0167278210631856
-0.665000000000000,0.00316249605830526,0.0170311411572895
-0.664000000000000,0.00253472937234568,0.0173066216229310
-0.663000000000000,0.00196769667599693,0.0175468379979995
-0.662000000000000,0.00146569023116557,0.0177451019537467
-0.661000000000000,0.00103255864201596,0.0178955013251616
-0.660000000000000,0.000671678487267582,0.0179929245637433
-0.659000000000000,0.000385929179871248,0.0180330750168575
-0.658000000000000,0.000177671240119493,0.0180124790146056
-0.657000000000000,4.87281448846426E-05,0.0179284906825240
-0.656000000000000,3.71891096918380E-07,0.0177792956869362
-0.655000000000000,3.33123859606923E-05,0.0175639157244180
-0.654000000000000,0.000147690749921821,0.0172822154532295
-0.653000000000000,0.000343076591234942,0.0169349137129585
-0.652000000000000,0.000618469283320409,0.0165236012910893
-0.651000000000000,0.000972303248138469,0.0160507681996028
-0.650000000000000,0.00140245722074161,0.0155198444757435
-0.649000000000000,0.00190626744218397,0.0149352599963680
-0.648000000000000,0.00248054470027617,0.0143025307764467
-0.647000000000000,0.00312159511045444,0.0136283817382652
-0.646000000000000,0.00382524450249546,0.0129209188160969
-0.645000000000000,0.00458686625312099,0.0121898657700236
-0.644000000000000,0.00540141237989712,0.0114468811317449
-0.643000000000000,0.00626344768840910,0.0107059632042227
-0.642000000000000,0.00716718674265293,0.00998392498013736
-0.641000000000000,0.00810653340809246,0.00930085564239497
-0.640000000000000,0.00907512269802532,0.00868035147883781
-0.639000000000000,0.0100663646369283,0.00814908122238253
-0.638000000000000,0.0110734898394316,0.00773502771795355
-0.637000000000000,0.0120895964906118,0.00746382473140419
-0.636000000000000,0.0131076984025020,0.00735346887277586
-0.635000000000000,0.0141207738131604,0.00740929961670743
-0.634000000000000,0.0151218145883988,0.00762205976056714
-0.633000000000000,0.0161038754823905,0.00797037183237161
-0.632000000000000,0.0170601231118905,0.00842607947277515
-0.631000000000000,0.0179838842997287,0.00895959313542826
-0.630000000000000,0.0188686934465785,0.00954344279644742
-0.629000000000000,0.0197083385957413,0.0101538741610792
-0.628000000000000,0.0204969058637956,0.0107711377088880
-0.627000000000000,0.0212288219203785,0.0113791502252354
-0.626000000000000,0.0218988942130407,0.0119649619750752
-0.625000000000000,0.0225023486479581,0.0125182380974767
-0.624000000000000,0.0230348644541950,0.0130308293126677
-0.623000000000000,0.0234926059780881,0.0134964440102825
-0.622000000000000,0.0238722511750264,0.0139104097827891
-0.621000000000000,0.0241710165883064,0.0142695064283648
-0.620000000000000,0.0243866786286856,0.0145718533907253
-0.619000000000000,0.0245175909935867,0.0148168375533845
-0.618000000000000,0.0245626980914366,0.0150050702556241
-0.617000000000000,0.0245215443641883,0.0151383646447034
-0.616000000000000,0.0243942794294705,0.0152197258307240
-0.615000000000000,0.0241816589928464,0.0152533467396294
-0.614000000000000,0.0238850415101445,0.0152446020768324
-0.613000000000000,0.0235063806095332,0.0152000314494659
-0.612000000000000,0.0230482133127534,0.0151273005487005
-0.611000000000000,0.0225136441244824,0.0150351266390273
-0.610000000000000,0.0219063250879731,0.0149331520408244
-0.609000000000000,0.0212304319336932,0.0148317479193937
-0.608000000000000,0.0204906364754699,0.0147417321658083
-0.607000000000000,0.0196920754354419,0.0146739914903716
-0.606000000000000,0.0188403159047238,0.0146390107213160
-0.605000000000000,0.0179413176709392,0.0146463317589672
-0.604000000000000,0.0170013926664747,0.0147039876498596
-0.603000000000000,0.0160271618123176,0.0148179771409935
-0.602000000000000,0.0150255095514764,0.0149918531495987
-0.601000000000000,0.0140035363831414,0.0152264881881043
-0.600000000000000,0.0129685097237637,0.0155200509125311
-0.599000000000000,0.0119278134340293,0.0158681888772212
-0.598000000000000,0.0108888963611665,0.0162643763776412
-0.597000000000000,0.00985922025407504,0.0167003642436740
-0.596000000000000,0.00884620741434184,0.0171666648664626
-0.595000000000000,0.00785718844926299,0.0176530172465838
-0.594000000000000,0.00689935049348609,0.0181487959309544
-0.593000000000000,0.00597968626382856,0.0186433470338111
-0.592000000000000,0.00510494430720095,0.0191262495688029
-0.591000000000000,0.00428158079440825,0.0195875096230403
-0.590000000000000,0.00351571320295126,0.0200176991505467
-0.589000000000000,0.00281307621986741,0.0204080518868189
-0.588000000000000,0.00217898018120737,0.0207505276272622
-0.587000000000000,0.00161827234804063,0.0210378540275025
-0.586000000000000,0.00113530130002249,0.0212635528884853
-0.585000000000000,0.000733884706665157,0.0214219559471907
-0.584000000000000,0.000417280713676058,0.0215082136389799
-0.583000000000000,0.000188163157206931,0.0215182991381468
-0.582000000000000,4.86007927686636E-05,0.0214490091707472
-0.581000000000000,4.06980806916765E-08,0.0212979625638555
-0.580000000000000,4.32959804321578E-05,0.0210635971885503
-0.579000000000000,0.000178537889427951,0.0207451658247661
-0.578000000000000,0.000405292405483755,0.0203427314971970
-0.577000000000000,0.000722441343328419,0.0198571629952826
-0.576000000000000,0.00112822797828491,0.0192901316131431
-0.575000000000000,0.00162026717145555,0.0186441106741586
-0.574000000000000,0.00219555993834500,0.0179223802320531
-0.573000000000000,0.00285051237415098,0.0171290406307616
-0.572000000000000,0.00358095881813843,0.0162690406469843
-0.571000000000000,0.00438218910942790,0.0153482292359864
-0.570000000000000,0.00524897975736039,0.0143734453445063
-0.569000000000000,0.00617562882158485,0.0133526694413646
-0.568000000000000,0.00715599427031659,0.0122952762252541
-0.567000000000000,0.00818353556006703,0.0112124555457262
-0.566000000000000,0.00925135815668193,0.0101179167061220
-0.565000000000000,0.0103522606959659,0.00902907287588428
-0.564000000000000,0.0114787844626218,0.00796902593247945
-0.563000000000000,0.0126232648488926,0.00696979011411611
-0.562000000000000,0.0137778844392304,0.00607698316790156
-0.561000000000000,0.0149347273547054,0.00535444592978059
-0.560000000000000,0.0160858344807472,0.00488142608834598
-0.559000000000000,0.0172232591943160,0.00472796367220482
-0.558000000000000,0.0183391232017332,0.00491096529155277
-0.557000000000000,0.0194256720962715,0.00537757821638298
-0.556000000000000,0.0204753302451678,0.00604045905203954
-0.555000000000000,0.0214807546190462,0.00681881637356206
-0.554000000000000,0.0224348871827587,0.00765301737926984
-0.553000000000000,0.0233310054753771,0.00850229510174316
-0.552000000000000,0.0241627710184116,0.00933892106286324
-0.551000000000000,0.0249242752052574,0.0101435782664463
-0.550000000000000,0.0256100823412550,0.0109024033314985
-0.549000000000000,0.0262152695225202,0.0116052158879171
-0.548000000000000,0.0267354630627049,0.0122444759237968
-0.547000000000000,0.0271668711999781,0.0128146704195162
-0.546000000000000,0.0275063128415838,0.0133119532942262
-0.545000000000000,0.0277512421302036,0.0137339375361746
-0.544000000000000,0.0278997686448135,0.0140795812859924
-0.543000000000000,0.0279506730786092,0.0143491338972287
-0.542000000000000,0.0279034182676615,0.0145441217237111
-0.541000000000000,0.0277581554760491,0.0146673610826447
-0.540000000000000,0.0275157258760765,0.0147229898992418
-0.539000000000000,0.0271776571955930,0.0147165111303896
-0.538000000000000,0.0267461555381547,0.0146548406681471
-0.537000000000000,0.0262240924155781,0.0145463501032788
-0.536000000000000,0.0256149870660931,0.0144008903525831
-0.535000000000000,0.0249229841645605,0.0142297756572376
-0.534000000000000,0.0241528270638721,0.0140456992728426
-0.533000000000000,0.0233098267384315,0.0138625438810790
-0.532000000000000,0.0223998266313339,0.0136950449011022
-0.531000000000000,0.0214291636362682,0.0135582694104206
-0.530000000000000,0.0204046254730827,0.0134668946339482
-0.529000000000000,0.0193334047421460,0.0134343128363195
-0.528000000000000,0.0182230499669470,0.0134716498309070
-0.527000000000000,0.0170814139565989,0.0135868434343542
-0.526000000000000,0.0159165998399166,0.0137839556923463
-0.525000000000000,0.0147369051403351,0.0140628630821588
-0.524000000000000,0.0135507642760402,0.0144193830298312
-0.523000000000000,0.0123666898821376,0.0148457868012787
-0.522000000000000,0.0111932133614298,0.0153315655079989
-0.521000000000000,0.0100388250772903,0.0158642877757069
-0.520000000000000,0.00891191460620414,0.0164304122866683
-0.519000000000000,0.00782071146868664,0.0170159709431705
-0.518000000000000,0.00677322675555237,0.0176070916293552
-0.517000000000000,0.00577719606180792,0.0181903675857554
-0.516000000000000,0.00484002413287146,0.0187531000504217
-0.515000000000000,0.00396873161737796,0.0192834462401756
-0.514000000000000,0.00316990430759913,0.0197705019776931
-0.513000000000000,0.00244964523255833,0.0202043421805298
-0.512000000000000,0.00181352995036140,0.0205760359494284
-0.511000000000000,0.00126656536521447,0.0208776474766583
-0.510000000000000,0.000813152371191682,0.0211022298246188
-0.509000000000000,0.000457052599208725,0.0212438157142331
-0.508000000000000,0.000201359516022049,0.0212974075594193
-0.507000000000000,4.84740945892384E-05,0.0212589678217037
-0.506000000000000,8.52439995262231E-08,0.0211254101177559
-0.505000000000000,5.71551546184768E-05,0.0208945912334581
-0.504000000000000,0.000219909680314104,0.0205653041802290
-0.503000000000000,0.000487833844872433,0.0201372726230395
-0.502000000000000,0.000859672524207424,0.0196111474132789
-0.501000000000000,0.00133343631996920,0.0189885066253393
-0.500000000000000,0.00190641260390285,0.0182718615492839
-0.499000000000000,0.00257518167606403,0.0174646727788321
-0.498000000000000,0.00333563794400443,0.0165713833148743
-0.497000000000000,0.00418301599455630,0.0155974803512200
-0.496000000000000,0.00511192139512033,0.0145496058112472
-0.495000000000000,0.00611636602763601,0.0134357511455872
-0.494000000000000,0.00718980772593366,0.0122656013938435
-0.493000000000000,0.00832519395615940,0.0110511520673566
-0.492000000000000,0.00951500925065374,0.00980784292542451
-0.491000000000000,0.0107513260782569,0.00855670706489870
-0.490000000000000,0.0120258588087183,0.00732856541957721
-0.489000000000000,0.0133300204058771,0.00617227446512148
-0.488000000000000,0.0146549814637339,0.00516976722459459
-0.487000000000000,0.0159917311815960,0.00445424156663966
-0.486000000000000,0.0173311398592958,0.00419258123697569
-0.485000000000000,0.0186640224811576,0.00446882343447773
-0.484000000000000,0.0199812029480308,0.00519046960683487
-0.483000000000000,0.0212735785103930,0.00618915774709571
-0.482000000000000,0.0225321839522980,0.00733341271166344
-0.481000000000000,0.0237482550758600,0.00854290045055785
-0.480000000000000,0.0249132910390141,0.00976978350274722
-0.479000000000000,0.0260191151054833,0.0109839080400805
-0.478000000000000,0.0270579333751792,0.0121647516348351
-0.477000000000000,0.0280223910756059,0.0132973396569049
-0.476000000000000,0.0289056260101679,0.0143701581953469
-0.475000000000000,0.0297013187774882,0.0153740588515003
-0.474000000000000,0.0304037393968251,0.0163016699805578
-0.473000000000000,0.0310077899982880,0.0171470766432503
-0.472000000000000,0.0315090432626460,0.0179056488885005
-0.471000000000000,0.0319037763239233,0.0185739550640076
-0.470000000000000,0.0321889998784960,0.0191497256290920
-0.469000000000000,0.0323624822768428,0.0196318480044367
-0.468000000000000,0.0324227684082317,0.0200203811392298
-0.467000000000000,0.0323691932242272,0.0203165829723561
-0.466000000000000,0.0322018897837241,0.0205229464111635
-0.465000000000000,0.0319217917400096,0.0206432406302547
-0.464000000000000,0.0315306302288628,0.0206825547565850
-0.463000000000000,0.0310309251556600,0.0206473404664432
-0.462000000000000,0.0304259709185815,0.0205454486390065
-0.461000000000000,0.0297198166440610,0.0203861528737337
-0.460000000000000,0.0289172410492856,0.0201801492638704
-0.459000000000000,0.0280237220845921,0.0199395173236769
-0.458000000000000,0.0270454015457318,0.0196776217159045
-0.457000000000000,0.0259890448819363,0.0194089293707119
-0.456000000000000,0.0248619964602554,0.0191487136557358
-0.455000000000000,0.0236721305794984,0.0189126195430584
-0.454000000000000,0.0224277985580782,0.0187160751041185
-0.453000000000000,0.0211377722488762,0.0185735583473907
-0.452000000000000,0.0198111843607451,0.0184977641564575
-0.451000000000000,0.0184574659902088,0.0184987571198881
-0.450000000000000,0.0170862817881727,0.0185832282233971
-0.449000000000000,0.0157074632048149,0.0187539795349953
-0.448000000000000,0.0143309402711941,0.0190097305257361
-0.447000000000000,0.0129666723883302,0.0193452775753051
-0.446000000000000,0.0116245786035085,0.0197519657375634
-0.445000000000000,0.0103144678592440,0.0202183756235555
-0.444000000000000,0.00904596970266981,0.0207311056456766
-0.443000000000000,0.00782846594204242,0.0212755413110660
-0.442000000000000,0.00667102373259559,0.0218365359988396
-0.441000000000000,0.00558233056611960,0.0223989654827690
-0.440000000000000,0.00457063162745625,0.0229481496397685
-0.439000000000000,0.00364366996662456,0.0234701546099953
-0.438000000000000,0.00280862991762972,0.0239519978170660
-0.437000000000000,0.00207208417425670,0.0243817798484110
-0.436000000000000,0.00143994490945217,0.0247487645995719
-0.435000000000000,0.000917419298390655,0.0250434248470951
-0.434000000000000,0.000508969776193592,0.0252574660702371
-0.433000000000000,0.000218279329698300,0.0253838376338819
-0.432000000000000,4.82220888770781E-05,0.0254167376164454
-0.431000000000000,8.39447705991923E-07,0.0253516156029149
-0.430000000000000,7.73219067185716E-05,0.0251851765511658
-0.429000000000000,0.000277996790407689,0.0249153882547011
-0.428000000000000,0.000602321952321715,0.0245414948745979
-0.427000000000000,0.00104888553941591,0.0240640394577083
-0.426000000000000,0.00161541184524819,0.0234848993206964
-0.425000000000000,0.00229877323924134,0.0228073397585796
-0.424000000000000,0.00309500811676098,0.0220360939195291
-0.423000000000000,0.00399934477247881,0.0211774801681108
-0.422000000000000,0.00500623105769811,0.0202395732417211
-0.421000000000000,0.00610936964130011,0.0192324524576411
-0.420000000000000,0.00730175865403140,0.0181685594592944
-0.419000000000000,0.00857573745724977,0.0170632089397987
-0.418000000000000,0.00992303724028445,0.0159353050693383
-0.417000000000000,0.0113348361154846,0.0148083129426999
-0.416000000000000,0.0128018183470960,0.0137114889575952
-0.415000000000000,0.0143142373195562,0.0126812207185694
-0.414000000000000,0.0158619818228473,0.0117619498874907
-0.413000000000000,0.0174346452074157,0.0110054488232770
-0.412000000000000,0.0190215969390289,0.0104664366894165
-0.411000000000000,0.0206120560649754,0.0101928774244692
-0.410000000000000,0.0221951660873619,0.0102126803267448
-0.409000000000000,0.0237600707270441,0.0105237960884597
-0.408000000000000,0.0252959900530569,0.0110950178563937
-0.407000000000000,0.0267922964473499,0.0118768469523679
-0.406000000000000,0.0282385898732433,0.0128146267041078
-0.405000000000000,0.0296247719183286,0.0138575436407209
-0.404000000000000,0.0309411180885370,0.0149624154680809
-0.403000000000000,0.0321783478397755,0.0160941093696915
-0.402000000000000,0.0333276918468267,0.0172245276527904
-0.401000000000000,0.0343809560260541,0.0183312807446808
-0.400000000000000,0.0353305818487435,0.0193965070536826
-0.399000000000000,0.0361697025055277,0.0204059592468972
-0.398000000000000,0.0368921945091257,0.0213483429279376
-0.397000000000000,0.0374927243524213,0.0222148565145274
-0.396000000000000,0.0379667898715035,0.0229988804139574
-0.395000000000000,0.0383107559984912,0.0236957733522179
-0.394000000000000,0.0385218846265265,0.0243027443191077
-0.393000000000000,0.0385983583489994,0.0248187771910558
-0.392000000000000,0.0385392978765967,0.0252445912638376
-0.391000000000000,0.0383447729788639,0.0255826249618499
-0.390000000000000,0.0380158068413505,0.0258370322841543
-0.389000000000000,0.0375543737747611,0.0260136824180224
-0.388000000000000,0.0369633902585557,0.0261201526224450
-0.387000000000000,0.0362466993478159,0.0261657031356813
-0.386000000000000,0.0354090485185908,0.0261612207095138
-0.385000000000000,0.0344560610730488,0.0261191147880466
-0.384000000000000,0.0333942012712519,0.0260531479889782
-0.383000000000000,0.0322307334009337,0.0259781814829639
-0.382000000000000,0.0309736750399750,0.0259098176258535
-0.381000000000000,0.0296317448080311,0.0258639285712524
-0.380000000000000,0.0282143049436760,0.0258560720856429
-0.379000000000000,0.0267312990811987,0.0259008146634664
-0.378000000000000,0.0251931856365470,0.0260110051638086
-0.377000000000000,0.0236108672446080,0.0261970643986892
-0.376000000000000,0.0219956167197993,0.0264663699524314
-0.375000000000000,0.0203590000385970,0.0268228139057383
-0.374000000000000,0.0187127968659542,0.0272665910218249
-0.373000000000000,0.0170689191673765,0.0277942399346978
-0.372000000000000,0.0154393284645716,0.0283989196332344
-0.371000000000000,0.0138359523049480,0.0290708697487529
-0.370000000000000,0.0122706005236924,0.0297979843666062
-0.369000000000000,0.0107548818816310,0.0305664275355150
-0.368000000000000,0.00930012166253144,0.0313612306727991
-0.367000000000000,0.00791728080989200,0.0321668310080793
-0.366000000000000,0.00661687717560968,0.0329675296963186
-0.365000000000000,0.00540890944124892,0.0337478641111513
-0.364000000000000,0.00430278425699816,0.0344928995030326
-0.363000000000000,0.00330724712390536,0.0351884509419262
-0.362000000000000,0.00243031752173132,0.0358212484485701
-0.361000000000000,0.00167922875789098,0.0363790578200610
-0.360000000000000,0.00106037298264667,0.0368507680226160
-0.359000000000000,0.000579251782152934,0.0372264539562703
-0.358000000000000,0.000240432724351225,0.0374974213690416
-0.357000000000000,4.75121933171902E-05,0.0376562389482923
-0.356000000000000,3.08480571945237E-06,0.0376967612290273
-0.355000000000000,0.000108719658846553,0.0376141449334926
-0.354000000000000,0.000364943613484744,0.0374048606572229
-0.353000000000000,0.000771231767095281,0.0370667013977231
-0.352000000000000,0.00132600522356910,0.0365987892432604
-0.351000000000000,0.00202663621566109,0.0360015815746607
-0.350000000000000,0.00286946058536973,0.0352768783747422
-0.349000000000000,0.00384979757637694,0.0344278327019931
-0.348000000000000,0.00496197684155257,0.0334589671071746
-0.347000000000000,0.00619937251781094,0.0323761998254326
-0.346000000000000,0.00755444417063390,0.0311868860738085
-0.345000000000000,0.00901878436170419,0.0298998818849621
-0.344000000000000,0.0105831725456577,0.0285256408253416
-0.343000000000000,0.0122376349563077,0.0270763579292761
-0.342000000000000,0.0139715100991432,0.0255661804371608
-0.341000000000000,0.0157735194257648,0.0240115113802706
-0.340000000000000,0.0176318427274999,0.0224314387034180
-0.339000000000000,0.0195341977500103,0.0208483259606535
-0.338000000000000,0.0214679234985328,0.0192885911542157
-0.337000000000000,0.0234200666747186,0.0177836555491331
-0.336000000000000,0.0253774706610771,0.0163709181662010
-0.335000000000000,0.0273268664479744,0.0150943290942698
-0.334000000000000,0.0292549648811602,0.0140036343964694
-0.333000000000000,0.0311485495950368,0.0131507920926435
-0.332000000000000,0.0329945699884407,0.0125821481923644
-0.331000000000000,0.0347802335956924,0.0123270228109739
-0.330000000000000,0.0364930972060933,0.0123873770262980
-0.329000000000000,0.0381211560899815,0.0127352361054676
-0.328000000000000,0.0396529306988467,0.0133201574926809
-0.327000000000000,0.0410775502208386,0.0140818746602405
-0.326000000000000,0.0423848323912055,0.0149612889565854
-0.325000000000000,0.0435653589796556,0.0159066379253226
-0.324000000000000,0.0446105464032380,0.0168754621532595
-0.323000000000000,0.0455127109439052,0.0178342349064916
-0.322000000000000,0.0462651280842801,0.0187571258247772
-0.321000000000000,0.0468620855130725,0.0196246736586199
-0.320000000000000,0.0472989293928495,0.0204226666821163
-0.319000000000000,0.0475721035271776,0.0211412946685449
-0.318000000000000,0.0476791811112517,0.0217745454911388
-0.317000000000000,0.0476188887996795,0.0223197950108521
-0.316000000000000,0.0473911228767922,0.0227775394745521
-0.315000000000000,0.0469969573683366,0.0231512267144214
-0.314000000000000,0.0464386439883330,0.0234471488381527
-0.313000000000000,0.0457196038708715,0.0236743624953269
-0.312000000000000,0.0448444110932921,0.0238446028276945
-0.311000000000000,0.0438187680541685,0.0239721544387483
-0.310000000000000,0.0426494728263872,0.0240736385614049
-0.309000000000000,0.0413443786620125,0.0241676725653368
-0.308000000000000,0.0399123458811309,0.0242743598540749
-0.307000000000000,0.0383631864311209,0.0244145798883023
-0.306000000000000,0.0367076014553894,0.0246090739028450
-0.305000000000000,0.0349571122611903,0.0248773628571934
-0.304000000000000,0.0331239851243390,0.0252365843914810
-0.303000000000000,0.0312211504141032,0.0257003806903473
-0.302000000000000,0.0292621165639552,0.0262779898355139
-0.301000000000000,0.0272608794529189,0.0269736744321411
-0.300000000000000,0.0252318277976179,0.0277865628182732
-0.299000000000000,0.0231896451865954,0.0287108980402933
-0.298000000000000,0.0211492094157661,0.0297366161069869
-0.297000000000000,0.0191254898067756,0.0308501311735253
-0.296000000000000,0.0171334432083913,0.0320351990298480
-0.295000000000000,0.0151879093946848,0.0332737535923037
-0.294000000000000,0.0133035065825569,0.0345466483257933
-0.293000000000000,0.0114945277950139,0.0358342712420339
-0.292000000000000,0.00977483879547836,0.0371170299771028
-0.291000000000000,0.00815777831227880,0.0383757202584028
-0.290000000000000,0.00665606126131484,0.0395917984898719
-0.289000000000000,0.00528168565880302,0.0407475802687666
-0.288000000000000,0.00404584389502991,0.0418263842780278
-0.287000000000000,0.00295883901430235,0.0428126372556944
-0.286000000000000,0.00203000661593247,0.0436919518692149
-0.285000000000000,0.00126764295630079,0.0444511859242999
-0.284000000000000,0.000678939793027012,0.0450784886227766
-0.283000000000000,0.000269926469273525,0.0455633375468119
-0.282000000000000,4.54196894903277E-05,0.0458965685907768
-0.281000000000000,8.98138777540978E-06,0.0460704000651601
-0.280000000000000,0.000162885036792831,0.0460784515453111
-0.279000000000000,0.000508090689211087,0.0459157576375416
-0.278000000000000,0.00104422898525946,0.0455787766148455
-0.277000000000000,0.00176959429963806,0.0450653937831329
-0.276000000000000,0.00268114713905844,0.0443749194425946
-0.275000000000000,0.00377452583854932,0.0435080813882356
-0.274000000000000,0.00504406754076603,0.0424670120423040
-0.273000000000000,0.00648283837831969,0.0412552305362940
-0.272000000000000,0.00808267271503812,0.0398776203849097
-0.271000000000000,0.00983422123852024,0.0383404038665774
-0.270000000000000,0.0117270076337911,0.0366511149321294
-0.269000000000000,0.0137494935067413,0.0348185735623782
-0.268000000000000,0.0158891511667710,0.0328528662731511
-0.267000000000000,0.0181325438210702,0.0307653404597064
-0.266000000000000,0.0204654126786668,0.0285686255210073
-0.265000000000000,0.0228727704111419,0.0262767033034782
-0.264000000000000,0.0253390003691316,0.0239050687707568
-0.263000000000000,0.0278479609097439,0.0214710587340485
-0.262000000000000,0.0303830941501554,0.0189945049340285
-0.261000000000000,0.0329275384272138,0.0164990450134089
-0.260000000000000,0.0354642437121243,0.0140148530698598
-0.259000000000000,0.0379760892034957,0.0115846571976507
-0.258000000000000,0.0404460023013679,0.00927789776214389
-0.257000000000000,0.0428570781495086,0.00722539214695235
-0.256000000000000,0.0451926989234146,0.00569380048570481
-0.255000000000000,0.0474366520371583,0.00512173207365472
-0.254000000000000,0.0495732464435796,0.00573196689101966
-0.253000000000000,0.0515874262093475,0.00715706017467772
-0.252000000000000,0.0534648805591068,0.00894580358103914
-0.251000000000000,0.0551921496012297,0.0108514918742520
-0.250000000000000,0.0567567249715295,0.0127567867806932
-0.249000000000000,0.0581471446605386,0.0146010468013249
-0.248000000000000,0.0593530813244432,0.0163488282145274
-0.247000000000000,0.0603654234193026,0.0179771493916492
-0.246000000000000,0.0611763485425348,0.0194700694544241
-0.245000000000000,0.0617793884145484,0.0208162308124177
-0.244000000000000,0.0621694849865391,0.0220076965106087
-0.243000000000000,0.0623430372175307,0.0230393995700241
-0.242000000000000,0.0622979381243427,0.0239089050452682
-0.241000000000000,0.0620336017719423,0.0246163454861768
-0.240000000000000,0.0615509799381662,0.0251644617425083
-0.239000000000000,0.0608525682556404,0.0255587143772529
-0.238000000000000,0.0599424017044466,0.0258074465053719
-0.237000000000000,0.0588260394011965,0.0259220847606479
-0.236000000000000,0.0575105387032129,0.0259173642104900
-0.235000000000000,0.0560044187199835,0.0258115557369860
-0.234000000000000,0.0543176133974533,0.0256266597413283
-0.233000000000000,0.0524614144135547,0.0253885068642514
-0.232000000000000,0.0504484041951449,0.0251266751630689
-0.231000000000000,0.0482923794367246,0.0248740988958018
-0.230000000000000,0.0460082655694730,0.0246662206526671
-0.229000000000000,0.0436120226947595,0.0245395517657986
-0.228000000000000,0.0411205435589322,0.0245295885290403
-0.227000000000000,0.0385515442053746,0.0246682031949253
-0.226000000000000,0.0359234479951531,0.0249808602155101
-0.225000000000000,0.0332552637386276,0.0254842007340830
-0.224000000000000,0.0305664587267980,0.0261845585885569
-0.223000000000000,0.0278768274925639,0.0270777521636674
-0.222000000000000,0.0252063571681447,0.0281501207350683
-0.221000000000000,0.0225750903353798,0.0293804334309299
-0.220000000000000,0.0200029862902498,0.0307421513515297
-0.219000000000000,0.0175097816614908,0.0322055876614642
-0.218000000000000,0.0151148513354952,0.0337396912855129
-0.217000000000000,0.0128370706456090,0.0353133643178652
-0.216000000000000,0.0106946797834166,0.0368963481222221
-0.215000000000000,0.00870515138255191,0.0384597699688603
-0.214000000000000,0.00688506221203208,0.0399764509199835
-0.213000000000000,0.00524996989606978,0.0414210604870438
-0.212000000000000,0.00381429555091453,0.0427701812531709
-0.211000000000000,0.00259121319658764,0.0440023258968552
-0.210000000000000,0.00159254676261118,0.0450979329608469
-0.209000000000000,0.000828675462183731,0.0460393564799512
-0.208000000000000,0.000308448258987119,0.0468108573088495
-0.207000000000000,3.91080952082136E-05,0.0473985995796996
-0.206000000000000,2.62264887654862E-05,0.0477906532378059
-0.205000000000000,0.000273649042501701,0.0479770023715678
-0.204000000000000,0.000783452338651436,0.0479495586176866
-0.203000000000000,0.00155591261864278,0.0477021790094204
-0.202000000000000,0.00258948657171139,0.0472306881017956
-0.201000000000000,0.00388080447637840,0.0465329050127821
-0.200000000000000,0.00542467585708546,0.0456086772149549
-0.199000000000000,0.00721410773471395,0.0444599246527253
-0.198000000000000,0.00924033546489693,0.0430907003445514
-0.197000000000000,0.0114928660725146,0.0415072775879338
-0.196000000000000,0.0139595339051133,0.0397182801488785
-0.195000000000000,0.0166265683427873,0.0377348820427376
-0.194000000000000,0.0194786732178787,0.0355711207006890
-0.193000000000000,0.0224991175152549,0.0332443970119083
-0.192000000000000,0.0256698368434942,0.0307762883503643
-0.191000000000000,0.0289715450895920,0.0281938958922271
-0.190000000000000,0.0323838555953394,0.0255321216304503
-0.189000000000000,0.0358854111228560,0.0228375847703238
-0.188000000000000,0.0394540218103762,0.0201754126749395
-0.187000000000000,0.0430668102577698,0.0176407857505726
-0.186000000000000,0.0467003628248954,0.0153767252873571
-0.185000000000000,0.0503308861751301,0.0135929202404279
-0.184000000000000,0.0539343680517123,0.0125554943255224
-0.183000000000000,0.0574867412361913,0.0124894024154919
-0.182000000000000,0.0609640496066438,0.0134219731077541
-0.181000000000000,0.0643426151886325,0.0151622759687683
-0.180000000000000,0.0675992050743890,0.0174470791144656
-0.179000000000000,0.0707111970755730,0.0200570280322323
-0.178000000000000,0.0736567429723286,0.0228393336825803
-0.177000000000000,0.0764149282263075,0.0256916897627777
-0.176000000000000,0.0789659270378871,0.0285440111095622
-0.175000000000000,0.0812911516479752,0.0313460971681690
-0.174000000000000,0.0833733948124822,0.0340603130540322
-0.173000000000000,0.0851969644126458,0.0366573927215414
-0.172000000000000,0.0867478092067464,0.0391140412343377
-0.171000000000000,0.0880136347781348,0.0414115628803283
-0.170000000000000,0.0889840087906423,0.0435350824859426
-0.169000000000000,0.0896504547250541,0.0454731179558325
-0.168000000000000,0.0900065333390279,0.0472173664480687
-0.167000000000000,0.0900479111672531,0.0487626240151903
-0.166000000000000,0.0897724154583094,0.0501067905115251
-0.165000000000000,0.0891800750291382,0.0512509294606574
-0.164000000000000,0.0882731466067607,0.0521993623574537
-0.163000000000000,0.0870561263193173,0.0529597816505902
-0.162000000000000,0.0855357460940988,0.0535433679884790
-0.161000000000000,0.0837209548183772,0.0539648959658537
-0.160000000000000,0.0816228842189101,0.0542428089227755
-0.159000000000000,0.0792547995173433,0.0543992375584382
-0.158000000000000,0.0766320350207231,0.0544599296580647
-0.157000000000000,0.0737719149082751,0.0544540500699615
-0.156000000000000,0.0706936595768654,0.0544138031419327
-0.155000000000000,0.0674182780074354,0.0543738273548922
-0.154000000000000,0.0639684467125506,0.0543703183886030
-0.153000000000000,0.0603683759203496,0.0544398573330576
-0.152000000000000,0.0566436637419880,0.0546179587396407
-0.151000000000000,0.0528211391575036,0.0549374075804665
-0.150000000000000,0.0489286947382769,0.0554265161054129
-0.149000000000000,0.0449951101023432,0.0561074838322718
-0.148000000000000,0.0410498671711609,0.0569950652566071
-0.147000000000000,0.0371229583625484,0.0580957245512567
-0.146000000000000,0.0332446889138555,0.0594073842941353
-0.145000000000000,0.0294454745816166,0.0609197749460377
-0.144000000000000,0.0257556360085026,0.0626152941542054
-0.143000000000000,0.0222051910850172,0.0644702183454664
-0.142000000000000,0.0188236466617288,0.0664560871382832
-0.141000000000000,0.0156397909876592,0.0685410996986066
-0.140000000000000,0.0126814882615303,0.0706914054596165
-0.139000000000000,0.00997547668476199,0.0728722215944785
-0.138000000000000,0.00754717139831551,0.0750487530378684
-0.137000000000000,0.00542047366964147,0.0771869215108926
-0.136000000000000,0.00361758767114509,0.0792539274775444
-0.135000000000000,0.00215884615778809,0.0812186759587205
-0.134000000000000,0.00106254630884862,0.0830520972544231
-0.133000000000000,0.000344796947641146,0.0847273900535663
-0.132000000000000,1.93782934083751E-05,0.0862202094124000
-0.131000000000000,9.76153319372158E-05,0.0875088170304606
-0.130000000000000,0.000588265816080053,0.0885742068414599
-0.129000000000000,0.00149742382468813,0.0894002154227391
-0.128000000000000,0.00282843971894621,0.0899736241242316
-0.127000000000000,0.00458185723924430,0.0902842580255940
-0.126000000000000,0.00675536838408212,0.0903250857090834
-0.125000000000000,0.00934378660567366,0.0900923232455803
-0.124000000000000,0.0123390387455257,0.0895855456034510
-0.123000000000000,0.0157301760179797,0.0888078087854426
-0.122000000000000,0.0195034042312207,0.0877657862536509
-0.121000000000000,0.0236421333142924,0.0864699234637768
-0.120000000000000,0.0281270460959644,0.0849346143775074
-0.119000000000000,0.0329361861576229,0.0831784033125176
-0.118000000000000,0.0380450644584925,0.0812242138745578
-0.117000000000000,0.0434267843082050,0.0790996031292987
-0.116000000000000,0.0490521841398130,0.0768370322943538
-0.115000000000000,0.0548899974165635,0.0744741331732184
-0.114000000000000,0.0609070288889086,0.0720539298589693
-0.113000000000000,0.0670683463050402,0.0696249452862427
-0.112000000000000,0.0733374865695223,0.0672410804841286
-0.111000000000000,0.0796766752409883,0.0649611032899705
-0.110000000000000,0.0860470581621548,0.0628475340970499
-0.109000000000000,0.0924089439241800,0.0609646952159522
-0.108000000000000,0.0987220557833395,0.0593757416448880
-0.107000000000000,0.104945791571660,0.0581386651598896
-0.106000000000000,0.111039490075128,0.0573015817576972
-0.105000000000000,0.116962702293835,0.0568980103282766
-0.104000000000000,0.122675465948427,0.0569431490703770
-0.103000000000000,0.128138581556842,0.0574321303692553
-0.102000000000000,0.133313888374937,0.0583407847713544
-0.101000000000000,0.138164538474431,0.0596287324270213
-0.100000000000000,0.142655267221962,0.0612439972769946
-0.0990000000000000,0.146752658423946,0.0631280919227137
-0.0980000000000000,0.150425402413634,0.0652206804049781
-0.0970000000000000,0.153644545379140,0.0674633066516683
-0.0960000000000000,0.156383728264315,0.0698020559247811
-0.0950000000000000,0.158619413618011,0.0721892684846331
-0.0940000000000000,0.160331098821392,0.0745845324665555
-0.0930000000000000,0.161501514187195,0.0769551892172610
-0.0920000000000000,0.162116804498961,0.0792765403583244
-0.0910000000000000,0.162166692641916,0.0815318879344963
-0.0900000000000000,0.161644624069816,0.0837124856444720
-0.0890000000000000,0.160547890953391,0.0858174365303599
-0.0880000000000000,0.158877734965279,0.0878535406341693
-0.0870000000000000,0.156639427773089,0.0898350729922951
-0.0860000000000000,0.153842328435759,0.0917834560589200
-0.0850000000000000,0.150499917027958,0.0937267804298014
-0.0840000000000000,0.146629803952258,0.0956991240746041
-0.0830000000000000,0.142253714538350,0.0977396247229155
-0.0820000000000000,0.137397448671844,0.0998912745173150
-0.0810000000000000,0.132090815341501,0.102199431779687
-0.0800000000000000,0.126367542141978,0.104710080902130
-0.0790000000000000,0.120265159918748,0.107467913857362
-0.0780000000000000,0.113824862891587,0.110514347886202
-0.0770000000000000,0.107091344742286,0.113885623432091
-0.0760000000000000,0.100112611299871,0.117611134786843
-0.0750000000000000,0.0929397706019663,0.121712127953078
-0.0740000000000000,0.0856268012528707,0.126200857822085
-0.0730000000000000,0.0782303001367629,0.131080239076069
-0.0720000000000000,0.0708092106772125,0.136343965681276
-0.0710000000000000,0.0634245329610899,0.141977025382039
-0.0700000000000000,0.0561390171652065,0.147956506500974
-0.0690000000000000,0.0490168418368156,0.154252586415438
-0.0680000000000000,0.0421232786837376,0.160829600622048
-0.0670000000000000,0.0355243456256566,0.167647111691622
-0.0660000000000000,0.0292864499444309,0.174660921805678
-0.0650000000000000,0.0234760234474910,0.181823995687675
-0.0640000000000000,0.0181591516240417,0.189087279557585
-0.0629999999999999,0.0134011988283653,0.196400415196768
-0.0619999999999999,0.00926643156766224,0.203712356611253
-0.0609999999999999,0.00581764200319997,0.210971901109265
-0.0599999999999999,0.00311577379283869,0.218128148031806
-0.0589999999999999,0.00121955241003809,0.225130897953705
-0.0579999999999999,0.000185122069123654,0.231931003735842
-0.0569999999999999,6.56913688413693E-05,0.238480682937649
-0.0559999999999999,0.000911189736085885,0.244733799159887
-0.0549999999999999,0.00276793670924814,0.250646118088864
-0.0539999999999999,0.00567832604606450,0.256175542453210
-0.0529999999999999,0.00968052657440917,0.261282328813561
-0.0519999999999999,0.0148082016264690,0.265929288075605
-0.0509999999999999,0.0210902488075689,0.270081970820509
-0.0499999999999999,0.0285505617510236,0.273708837948908
-0.0489999999999999,0.0372078154003144,0.276781416700455
-0.0479999999999999,0.0470752762401937,0.279274441808297
-0.0469999999999999,0.0581606387696721,0.281165981349213
-0.0459999999999999,0.0704658893729257,0.282437546732764
-0.0449999999999999,0.0839871985997405,0.283074186218122
-0.0439999999999999,0.0987148427159798,0.283064561340724
-0.0429999999999999,0.114633155227572,0.282401005660989
-0.0419999999999999,0.131720508919543,0.281079565305059
-0.0409999999999999,0.149949328785587,0.279100020846036
-0.0400000000000000,0.169286136054512,0.276465890167928
-0.0390000000000000,0.189691623348611,0.273184412059384
-0.0380000000000000,0.211120760836477,0.269266510396945
-0.0370000000000000,0.233522933070229,0.264726738895265
-0.0360000000000000,0.256842106025177,0.259583206522566
-0.0350000000000000,0.281017023690034,0.253857483801607
-0.0340000000000000,0.305981433388515,0.247574490338322
-0.0330000000000000,0.331664338849821,0.240762364040753
-0.0320000000000000,0.357990279886773,0.233452312608852
-0.0310000000000000,0.384879637387450,0.225678447990307
-0.0300000000000000,0.412248962179714,0.217477604607863
-0.0290000000000000,0.440011326189151,0.208889142268917
-0.0280000000000000,0.468076694180192,0.199954734767768
-0.0270000000000000,0.496352314248693,0.190718145284251
-0.0260000000000000,0.524743125122344,0.181224989768903
-0.0250000000000000,0.553152178224030,0.171522489583872
-0.0240000000000000,0.581481072362949,0.161659214739976
-0.0230000000000000,0.609630398839749,0.151684819133297
-0.0220000000000000,0.637500194685391,0.141649769238979
-0.0210000000000000,0.664990401699575,0.131605067765371
-0.0200000000000000,0.692001328913460,0.121601973807811
-0.0190000000000000,0.718434116073551,0.111691721068269
-0.0180000000000000,0.744191195729059,0.101925235724333
-0.0170000000000000,0.769176751503972,0.0923528555387757
-0.0160000000000000,0.793297170147536,0.0830240517989543
-0.0150000000000000,0.816461484982709,0.0739871556637763
-0.0140000000000000,0.838581808411421,0.0652890904747992
-0.0130000000000000,0.859573751187891,0.0569751115575279
-0.0120000000000000,0.879356826236503,0.0490885549992023
-0.0110000000000000,0.897854834868593,0.0416705968406313
-0.0100000000000000,0.914996233342381,0.0347600240622041
-0.00900000000000001,0.930714477811844,0.0283930186784553
-0.00800000000000001,0.944948345822912,0.0226029561818673
-0.00700000000000001,0.957642232638359,0.0174202194954111
-0.00600000000000001,0.968746420805535,0.0128720295051505
-0.00500000000000000,0.978217321522829,0.00898229314958615
-0.00400000000000000,0.986017686510657,0.00577146994188080
-0.00300000000000000,0.992116789250119,0.00325645769528007
-0.00200000000000000,0.996490574616143,0.00145049811156946
-0.00100000000000000,0.999121776101262,0.000363102777953936
0,1,0
0.00100000000000000,0.999121776101262,0.000363102777953936
0.00200000000000000,0.996490574616143,0.00145049811156946
0.00300000000000000,0.992116789250119,0.00325645769528007
0.00400000000000000,0.986017686510657,0.00577146994188080
0.00500000000000000,0.978217321522829,0.00898229314958615
0.00600000000000001,0.968746420805535,0.0128720295051505
0.00700000000000001,0.957642232638359,0.0174202194954111
0.00800000000000001,0.944948345822912,0.0226029561818673
0.00900000000000001,0.930714477811844,0.0283930186784553
0.0100000000000000,0.914996233342381,0.0347600240622041
0.0110000000000000,0.897854834868593,0.0416705968406313
0.0120000000000000,0.879356826236503,0.0490885549992023
0.0130000000000000,0.859573751187891,0.0569751115575279
0.0140000000000000,0.838581808411421,0.0652890904747992
0.0150000000000000,0.816461484982709,0.0739871556637763
0.0160000000000000,0.793297170147536,0.0830240517989543
0.0170000000000000,0.769176751503972,0.0923528555387757
0.0180000000000000,0.744191195729059,0.101925235724333
0.0190000000000000,0.718434116073551,0.111691721068269
0.0200000000000000,0.692001328913460,0.121601973807811
0.0210000000000000,0.664990401699575,0.131605067765371
0.0220000000000000,0.637500194685391,0.141649769238979
0.0230000000000000,0.609630398839749,0.151684819133297
0.0240000000000000,0.581481072362949,0.161659214739976
0.0250000000000000,0.553152178224030,0.171522489583872
0.0260000000000000,0.524743125122344,0.181224989768903
0.0270000000000000,0.496352314248693,0.190718145284251
0.0280000000000000,0.468076694180192,0.199954734767768
0.0290000000000000,0.440011326189151,0.208889142268917
0.0300000000000000,0.412248962179714,0.217477604607863
0.0310000000000000,0.384879637387450,0.225678447990307
0.0320000000000000,0.357990279886773,0.233452312608852
0.0330000000000000,0.331664338849821,0.240762364040753
0.0340000000000000,0.305981433388515,0.247574490338322
0.0350000000000000,0.281017023690034,0.253857483801607
0.0360000000000000,0.256842106025177,0.259583206522566
0.0370000000000000,0.233522933070229,0.264726738895265
0.0380000000000000,0.211120760836477,0.269266510396945
0.0390000000000000,0.189691623348611,0.273184412059384
0.0400000000000000,0.169286136054512,0.276465890167928
0.0409999999999999,0.149949328785587,0.279100020846036
0.0419999999999999,0.131720508919543,0.281079565305059
0.0429999999999999,0.114633155227572,0.282401005660989
0.0439999999999999,0.0987148427159798,0.283064561340724
0.0449999999999999,0.0839871985997405,0.283074186218122
0.0459999999999999,0.0704658893729257,0.282437546732764
0.0469999999999999,0.0581606387696721,0.281165981349213
0.0479999999999999,0.0470752762401937,0.279274441808297
0.0489999999999999,0.0372078154003144,0.276781416700455
0.0499999999999999,0.0285505617510236,0.273708837948908
0.0509999999999999,0.0210902488075689,0.270081970820509
0.0519999999999999,0.0148082016264690,0.265929288075605
0.0529999999999999,0.00968052657440917,0.261282328813561
0.0539999999999999,0.00567832604606450,0.256175542453210
0.0549999999999999,0.00276793670924814,0.250646118088864
0.0559999999999999,0.000911189736085885,0.244733799159887
0.0569999999999999,6.56913688413693E-05,0.238480682937649
0.0579999999999999,0.000185122069123654,0.231931003735842
0.0589999999999999,0.00121955241003809,0.225130897953705
0.0599999999999999,0.00311577379283869,0.218128148031806
0.0609999999999999,0.00581764200319997,0.210971901109265
0.0619999999999999,0.00926643156766224,0.203712356611253
0.0629999999999999,0.0134011988283653,0.196400415196768
0.0640000000000000,0.0181591516240417,0.189087279557585
0.0650000000000000,0.0234760234474910,0.181823995687675
0.0660000000000000,0.0292864499444309,0.174660921805678
0.0670000000000000,0.0355243456256566,0.167647111691622
0.0680000000000000,0.0421232786837376,0.160829600622048
0.0690000000000000,0.0490168418368156,0.154252586415438
0.0700000000000000,0.0561390171652065,0.147956506500974
0.0710000000000000,0.0634245329610899,0.141977025382039
0.0720000000000000,0.0708092106772125,0.136343965681276
0.0730000000000000,0.0782303001367629,0.131080239076069
0.0740000000000000,0.0856268012528707,0.126200857822085
0.0750000000000000,0.0929397706019663,0.121712127953078
0.0760000000000000,0.100112611299871,0.117611134786843
0.0770000000000000,0.107091344742286,0.113885623432091
0.0780000000000000,0.113824862891587,0.110514347886202
0.0790000000000000,0.120265159918748,0.107467913857362
0.0800000000000000,0.126367542141978,0.104710080902130
0.0810000000000000,0.132090815341501,0.102199431779687
0.0820000000000000,0.137397448671844,0.0998912745173150
0.0830000000000000,0.142253714538350,0.0977396247229155
0.0840000000000000,0.146629803952258,0.0956991240746041
0.0850000000000000,0.150499917027958,0.0937267804298014
0.0860000000000000,0.153842328435759,0.0917834560589200
0.0870000000000000,0.156639427773089,0.0898350729922951
0.0880000000000000,0.158877734965279,0.0878535406341693
0.0890000000000000,0.160547890953391,0.0858174365303599
0.0900000000000000,0.161644624069816,0.0837124856444720
0.0910000000000000,0.162166692641916,0.0815318879344963
0.0920000000000000,0.162116804498961,0.0792765403583244
0.0930000000000000,0.161501514187195,0.0769551892172610
0.0940000000000000,0.160331098821392,0.0745845324665555
0.0950000000000000,0.158619413618011,0.0721892684846331
0.0960000000000000,0.156383728264315,0.0698020559247811
0.0970000000000000,0.153644545379140,0.0674633066516683
0.0980000000000000,0.150425402413634,0.0652206804049781
0.0990000000000000,0.146752658423946,0.0631280919227137
0.100000000000000,0.142655267221962,0.0612439972769946
0.101000000000000,0.138164538474431,0.0596287324270213
0.102000000000000,0.133313888374937,0.0583407847713544
0.103000000000000,0.128138581556842,0.0574321303692553
0.104000000000000,0.122675465948427,0.0569431490703770
0.105000000000000,0.116962702293835,0.0568980103282766
0.106000000000000,0.111039490075128,0.0573015817576972
0.107000000000000,0.104945791571660,0.0581386651598896
0.108000000000000,0.0987220557833395,0.0593757416448880
0.109000000000000,0.0924089439241800,0.0609646952159522
0.110000000000000,0.0860470581621548,0.0628475340970499
0.111000000000000,0.0796766752409883,0.0649611032899705
0.112000000000000,0.0733374865695223,0.0672410804841286
0.113000000000000,0.0670683463050402,0.0696249452862427
0.114000000000000,0.0609070288889086,0.0720539298589693
0.115000000000000,0.0548899974165635,0.0744741331732184
0.116000000000000,0.0490521841398130,0.0768370322943538
0.117000000000000,0.0434267843082050,0.0790996031292987
0.118000000000000,0.0380450644584925,0.0812242138745578
0.119000000000000,0.0329361861576229,0.0831784033125176
0.120000000000000,0.0281270460959644,0.0849346143775074
0.121000000000000,0.0236421333142924,0.0864699234637768
0.122000000000000,0.0195034042312207,0.0877657862536509
0.123000000000000,0.0157301760179797,0.0888078087854426
0.124000000000000,0.0123390387455257,0.0895855456034510
0.125000000000000,0.00934378660567366,0.0900923232455803
0.126000000000000,0.00675536838408212,0.0903250857090834
0.127000000000000,0.00458185723924430,0.0902842580255940
0.128000000000000,0.00282843971894621,0.0899736241242316
0.129000000000000,0.00149742382468813,0.0894002154227391
0.130000000000000,0.000588265816080053,0.0885742068414599
0.131000000000000,9.76153319372158E-05,0.0875088170304606
0.132000000000000,1.93782934083751E-05,0.0862202094124000
0.133000000000000,0.000344796947641146,0.0847273900535663
0.134000000000000,0.00106254630884862,0.0830520972544231
0.135000000000000,0.00215884615778809,0.0812186759587205
0.136000000000000,0.00361758767114509,0.0792539274775444
0.137000000000000,0.00542047366964147,0.0771869215108926
0.138000000000000,0.00754717139831551,0.0750487530378684
0.139000000000000,0.00997547668476199,0.0728722215944785
0.140000000000000,0.0126814882615303,0.0706914054596165
0.141000000000000,0.0156397909876592,0.0685410996986066
0.142000000000000,0.0188236466617288,0.0664560871382832
0.143000000000000,0.0222051910850172,0.0644702183454664
0.144000000000000,0.0257556360085026,0.0626152941542054
0.145000000000000,0.0294454745816166,0.0609197749460377
0.146000000000000,0.0332446889138555,0.0594073842941353
0.147000000000000,0.0371229583625484,0.0580957245512567
0.148000000000000,0.0410498671711609,0.0569950652566071
0.149000000000000,0.0449951101023432,0.0561074838322718
0.150000000000000,0.0489286947382769,0.0554265161054129
0.151000000000000,0.0528211391575036,0.0549374075804665
0.152000000000000,0.0566436637419880,0.0546179587396407
0.153000000000000,0.0603683759203496,0.0544398573330576
0.154000000000000,0.0639684467125506,0.0543703183886030
0.155000000000000,0.0674182780074354,0.0543738273548922
0.156000000000000,0.0706936595768654,0.0544138031419327
0.157000000000000,0.0737719149082751,0.0544540500699615
0.158000000000000,0.0766320350207231,0.0544599296580647
0.159000000000000,0.0792547995173433,0.0543992375584382
0.160000000000000,0.0816228842189101,0.0542428089227755
0.161000000000000,0.0837209548183772,0.0539648959658537
0.162000000000000,0.0855357460940988,0.0535433679884790
0.163000000000000,0.0870561263193173,0.0529597816505902
0.164000000000000,0.0882731466067607,0.0521993623574537
0.165000000000000,0.0891800750291382,0.0512509294606574
0.166000000000000,0.0897724154583094,0.0501067905115251
0.167000000000000,0.0900479111672531,0.0487626240151903
0.168000000000000,0.0900065333390279,0.0472173664480687
0.169000000000000,0.0896504547250541,0.0454731179558325
0.170000000000000,0.0889840087906423,0.0435350824859426
0.171000000000000,0.0880136347781348,0.0414115628803283
0.172000000000000,0.0867478092067464,0.0391140412343377
0.173000000000000,0.0851969644126458,0.0366573927215414
0.174000000000000,0.0833733948124822,0.0340603130540322
0.175000000000000,0.0812911516479752,0.0313460971681690
0.176000000000000,0.0789659270378871,0.0285440111095622
0.177000000000000,0.0764149282263075,0.0256916897627777
0.178000000000000,0.0736567429723286,0.0228393336825803
0.179000000000000,0.0707111970755730,0.0200570280322323
0.180000000000000,0.0675992050743890,0.0174470791144656
0.181000000000000,0.0643426151886325,0.0151622759687683
0.182000000000000,0.0609640496066438,0.0134219731077541
0.183000000000000,0.0574867412361913,0.0124894024154919
0.184000000000000,0.0539343680517123,0.0125554943255224
0.185000000000000,0.0503308861751301,0.0135929202404279
0.186000000000000,0.0467003628248954,0.0153767252873571
0.187000000000000,0.0430668102577698,0.0176407857505726
0.188000000000000,0.0394540218103762,0.0201754126749395
0.189000000000000,0.0358854111228560,0.0228375847703238
0.190000000000000,0.0323838555953394,0.0255321216304503
0.191000000000000,0.0289715450895920,0.0281938958922271
0.192000000000000,0.0256698368434942,0.0307762883503643
0.193000000000000,0.0224991175152549,0.0332443970119083
0.194000000000000,0.0194786732178787,0.0355711207006890
0.195000000000000,0.0166265683427873,0.0377348820427376
0.196000000000000,0.0139595339051133,0.0397182801488785
0.197000000000000,0.0114928660725146,0.0415072775879338
0.198000000000000,0.00924033546489693,0.0430907003445514
0.199000000000000,0.00721410773471395,0.0444599246527253
0.200000000000000,0.00542467585708546,0.0456086772149549
0.201000000000000,0.00388080447637840,0.0465329050127821
0.202000000000000,0.00258948657171139,0.0472306881017956
0.203000000000000,0.00155591261864278,0.0477021790094204
0.204000000000000,0.000783452338651436,0.0479495586176866
0.205000000000000,0.000273649042501701,0.0479770023715678
0.206000000000000,2.62264887654862E-05,0.0477906532378059
0.207000000000000,3.91080952082136E-05,0.0473985995796996
0.208000000000000,0.000308448258987119,0.0468108573088495
0.209000000000000,0.000828675462183731,0.0460393564799512
0.210000000000000,0.00159254676261118,0.0450979329608469
0.211000000000000,0.00259121319658764,0.0440023258968552
0.212000000000000,0.00381429555091453,0.0427701812531709
0.213000000000000,0.00524996989606978,0.0414210604870438
0.214000000000000,0.00688506221203208,0.0399764509199835
0.215000000000000,0.00870515138255191,0.0384597699688603
0.216000000000000,0.0106946797834166,0.0368963481222221
0.217000000000000,0.0128370706456090,0.0353133643178652
0.218000000000000,0.0151148513354952,0.0337396912855129
0.219000000000000,0.0175097816614908,0.0322055876614642
0.220000000000000,0.0200029862902498,0.0307421513515297
0.221000000000000,0.0225750903353798,0.0293804334309299
0.222000000000000,0.0252063571681447,0.0281501207350683
0.223000000000000,0.0278768274925639,0.0270777521636674
0.224000000000000,0.0305664587267980,0.0261845585885569
0.225000000000000,0.0332552637386276,0.0254842007340830
0.226000000000000,0.0359234479951531,0.0249808602155101
0.227000000000000,0.0385515442053746,0.0246682031949253
0.228000000000000,0.0411205435589322,0.0245295885290403
0.229000000000000,0.0436120226947595,0.0245395517657986
0.230000000000000,0.0460082655694730,0.0246662206526671
0.231000000000000,0.0482923794367246,0.0248740988958018
0.232000000000000,0.0504484041951449,0.0251266751630689
0.233000000000000,0.0524614144135547,0.0253885068642514
0.234000000000000,0.0543176133974533,0.0256266597413283
0.235000000000000,0.0560044187199835,0.0258115557369860
0.236000000000000,0.0575105387032129,0.0259173642104900
0.237000000000000,0.0588260394011965,0.0259220847606479
0.238000000000000,0.0599424017044466,0.0258074465053719
0.239000000000000,0.0608525682556404,0.0255587143772529
0.240000000000000,0.0615509799381662,0.0251644617425083
0.241000000000000,0.0620336017719423,0.0246163454861768
0.242000000000000,0.0622979381243427,0.0239089050452682
0.243000000000000,0.0623430372175307,0.0230393995700241
0.244000000000000,0.0621694849865391,0.0220076965106087
0.245000000000000,0.0617793884145484,0.0208162308124177
0.246000000000000,0.0611763485425348,0.0194700694544241
0.247000000000000,0.0603654234193026,0.0179771493916492
0.248000000000000,0.0593530813244432,0.0163488282145274
0.249000000000000,0.0581471446605386,0.0146010468013249
0.250000000000000,0.0567567249715295,0.0127567867806932
0.251000000000000,0.0551921496012297,0.0108514918742520
0.252000000000000,0.0534648805591068,0.00894580358103914
0.253000000000000,0.0515874262093475,0.00715706017467772
0.254000000000000,0.0495732464435796,0.00573196689101966
0.255000000000000,0.0474366520371583,0.00512173207365472
0.256000000000000,0.0451926989234146,0.00569380048570481
0.257000000000000,0.0428570781495086,0.00722539214695235
0.258000000000000,0.0404460023013679,0.00927789776214389
0.259000000000000,0.0379760892034957,0.0115846571976507
0.260000000000000,0.0354642437121243,0.0140148530698598
0.261000000000000,0.0329275384272138,0.0164990450134089
0.262000000000000,0.0303830941501554,0.0189945049340285
0.263000000000000,0.0278479609097439,0.0214710587340485
0.264000000000000,0.0253390003691316,0.0239050687707568
0.265000000000000,0.0228727704111419,0.0262767033034782
0.266000000000000,0.0204654126786668,0.0285686255210073
0.267000000000000,0.0181325438210702,0.0307653404597064
0.268000000000000,0.0158891511667710,0.0328528662731511
0.269000000000000,0.0137494935067413,0.0348185735623782
0.270000000000000,0.0117270076337911,0.0366511149321294
0.271000000000000,0.00983422123852024,0.0383404038665774
0.272000000000000,0.00808267271503812,0.0398776203849097
0.273000000000000,0.00648283837831969,0.0412552305362940
0.274000000000000,0.00504406754076603,0.0424670120423040
0.275000000000000,0.00377452583854932,0.0435080813882356
0.276000000000000,0.00268114713905844,0.0443749194425946
0.277000000000000,0.00176959429963806,0.0450653937831329
0.278000000000000,0.00104422898525946,0.0455787766148455
0.279000000000000,0.000508090689211087,0.0459157576375416
0.280000000000000,0.000162885036792831,0.0460784515453111
0.281000000000000,8.98138777540978E-06,0.0460704000651601
0.282000000000000,4.54196894903277E-05,0.0458965685907768
0.283000000000000,0.000269926469273525,0.0455633375468119
0.284000000000000,0.000678939793027012,0.0450784886227766
0.285000000000000,0.00126764295630079,0.0444511859242999
0.286000000000000,0.00203000661593247,0.0436919518692149
0.287000000000000,0.00295883901430235,0.0428126372556944
0.288000000000000,0.00404584389502991,0.0418263842780278
0.289000000000000,0.00528168565880302,0.0407475802687666
0.290000000000000,0.00665606126131484,0.0395917984898719
0.291000000000000,0.00815777831227880,0.0383757202584028
0.292000000000000,0.00977483879547836,0.0371170299771028
0.293000000000000,0.0114945277950139,0.0358342712420339
0.294000000000000,0.0133035065825569,0.0345466483257933
0.295000000000000,0.0151879093946848,0.0332737535923037
0.296000000000000,0.0171334432083913,0.0320351990298480
0.297000000000000,0.0191254898067756,0.0308501311735253
0.298000000000000,0.0211492094157661,0.0297366161069869
0.299000000000000,0.0231896451865954,0.0287108980402933
0.300000000000000,0.0252318277976179,0.0277865628182732
0.301000000000000,0.0272608794529189,0.0269736744321411
0.302000000000000,0.0292621165639552,0.0262779898355139
0.303000000000000,0.0312211504141032,0.0257003806903473
0.304000000000000,0.0331239851243390,0.0252365843914810
0.305000000000000,0.0349571122611903,0.0248773628571934
0.306000000000000,0.0367076014553894,0.0246090739028450
0.307000000000000,0.0383631864311209,0.0244145798883023
0.308000000000000,0.0399123458811309,0.0242743598540749
0.309000000000000,0.0413443786620125,0.0241676725653368
0.310000000000000,0.0426494728263872,0.0240736385614049
0.311000000000000,0.0438187680541685,0.0239721544387483
0.312000000000000,0.0448444110932921,0.0238446028276945
0.313000000000000,0.0457196038708715,0.0236743624953269
0.314000000000000,0.0464386439883330,0.0234471488381527
0.315000000000000,0.0469969573683366,0.0231512267144214
0.316000000000000,0.0473911228767922,0.0227775394745521
0.317000000000000,0.0476188887996795,0.0223197950108521
0.318000000000000,0.0476791811112517,0.0217745454911388
0.319000000000000,0.0475721035271776,0.0211412946685449
0.320000000000000,0.0472989293928495,0.0204226666821163
0.321000000000000,0.0468620855130725,0.0196246736586199
0.322000000000000,0.0462651280842801,0.0187571258247772
0.323000000000000,0.0455127109439052,0.0178342349064916
0.324000000000000,0.0446105464032380,0.0168754621532595
0.325000000000000,0.0435653589796556,0.0159066379253226
0.326000000000000,0.0423848323912055,0.0149612889565854
0.327000000000000,0.0410775502208386,0.0140818746602405
0.328000000000000,0.0396529306988467,0.0133201574926809
0.329000000000000,0.0381211560899815,0.0127352361054676
0.330000000000000,0.0364930972060933,0.0123873770262980
0.331000000000000,0.0347802335956924,0.0123270228109739
0.332000000000000,0.0329945699884407,0.0125821481923644
0.333000000000000,0.0311485495950368,0.0131507920926435
0.334000000000000,0.0292549648811602,0.0140036343964694
0.335000000000000,0.0273268664479744,0.0150943290942698
0.336000000000000,0.0253774706610771,0.0163709181662010
0.337000000000000,0.0234200666747186,0.0177836555491331
0.338000000000000,0.0214679234985328,0.0192885911542157
0.339000000000000,0.0195341977500103,0.0208483259606535
0.340000000000000,0.0176318427274999,0.0224314387034180
0.341000000000000,0.0157735194257648,0.0240115113802706
0.342000000000000,0.0139715100991432,0.0255661804371608
0.343000000000000,0.0122376349563077,0.0270763579292761
0.344000000000000,0.0105831725456577,0.0285256408253416
0.345000000000000,0.00901878436170419,0.0298998818849621
0.346000000000000,0.00755444417063390,0.0311868860738085
0.347000000000000,0.00619937251781094,0.0323761998254326
0.348000000000000,0.00496197684155257,0.0334589671071746
0.349000000000000,0.00384979757637694,0.0344278327019931
0.350000000000000,0.00286946058536973,0.0352768783747422
0.351000000000000,0.00202663621566109,0.0360015815746607
0.352000000000000,0.00132600522356910,0.0365987892432604
0.353000000000000,0.000771231767095281,0.0370667013977231
0.354000000000000,0.000364943613484744,0.0374048606572229
0.355000000000000,0.000108719658846553,0.0376141449334926
0.356000000000000,3.08480571945237E-06,0.0376967612290273
0.357000000000000,4.75121933171902E-05,0.0376562389482923
0.358000000000000,0.000240432724351225,0.0374974213690416
0.359000000000000,0.000579251782152934,0.0372264539562703
0.360000000000000,0.00106037298264667,0.0368507680226160
0.361000000000000,0.00167922875789098,0.0363790578200610
0.362000000000000,0.00243031752173132,0.0358212484485701
0.363000000000000,0.00330724712390536,0.0351884509419262
0.364000000000000,0.00430278425699816,0.0344928995030326
0.365000000000000,0.00540890944124892,0.0337478641111513
0.366000000000000,0.00661687717560968,0.0329675296963186
0.367000000000000,0.00791728080989200,0.0321668310080793
0.368000000000000,0.00930012166253144,0.0313612306727991
0.369000000000000,0.0107548818816310,0.0305664275355150
0.370000000000000,0.0122706005236924,0.0297979843666062
0.371000000000000,0.0138359523049480,0.0290708697487529
0.372000000000000,0.0154393284645716,0.0283989196332344
0.373000000000000,0.0170689191673765,0.0277942399346978
0.374000000000000,0.0187127968659542,0.0272665910218249
0.375000000000000,0.0203590000385970,0.0268228139057383
0.376000000000000,0.0219956167197993,0.0264663699524314
0.377000000000000,0.0236108672446080,0.0261970643986892
0.378000000000000,0.0251931856365470,0.0260110051638086
0.379000000000000,0.0267312990811987,0.0259008146634664
0.380000000000000,0.0282143049436760,0.0258560720856429
0.381000000000000,0.0296317448080311,0.0258639285712524
0.382000000000000,0.0309736750399750,0.0259098176258535
0.383000000000000,0.0322307334009337,0.0259781814829639
0.384000000000000,0.0333942012712519,0.0260531479889782
0.385000000000000,0.0344560610730488,0.0261191147880466
0.386000000000000,0.0354090485185908,0.0261612207095138
0.387000000000000,0.0362466993478159,0.0261657031356813
0.388000000000000,0.0369633902585557,0.0261201526224450
0.389000000000000,0.0375543737747611,0.0260136824180224
0.390000000000000,0.0380158068413505,0.0258370322841543
0.391000000000000,0.0383447729788639,0.0255826249618499
0.392000000000000,0.0385392978765967,0.0252445912638376
0.393000000000000,0.0385983583489994,0.0248187771910558
0.394000000000000,0.0385218846265265,0.0243027443191077
0.395000000000000,0.0383107559984912,0.0236957733522179
0.396000000000000,0.0379667898715035,0.0229988804139574
0.397000000000000,0.0374927243524213,0.0222148565145274
0.398000000000000,0.0368921945091257,0.0213483429279376
0.399000000000000,0.0361697025055277,0.0204059592468972
0.400000000000000,0.0353305818487435,0.0193965070536826
0.401000000000000,0.0343809560260541,0.0183312807446808
0.402000000000000,0.0333276918468267,0.0172245276527904
0.403000000000000,0.0321783478397755,0.0160941093696915
0.404000000000000,0.0309411180885370,0.0149624154680809
0.405000000000000,0.0296247719183286,0.0138575436407209
0.406000000000000,0.0282385898732433,0.0128146267041078
0.407000000000000,0.0267922964473499,0.0118768469523679
0.408000000000000,0.0252959900530569,0.0110950178563937
0.409000000000000,0.0237600707270441,0.0105237960884597
0.410000000000000,0.0221951660873619,0.0102126803267448
0.411000000000000,0.0206120560649754,0.0101928774244692
0.412000000000000,0.0190215969390289,0.0104664366894165
0.413000000000000,0.0174346452074157,0.0110054488232770
0.414000000000000,0.0158619818228473,0.0117619498874907
0.415000000000000,0.0143142373195562,0.0126812207185694
0.416000000000000,0.0128018183470960,0.0137114889575952
0.417000000000000,0.0113348361154846,0.0148083129426999
0.418000000000000,0.00992303724028445,0.0159353050693383
0.419000000000000,0.00857573745724977,0.0170632089397987
0.420000000000000,0.00730175865403140,0.0181685594592944
0.421000000000000,0.00610936964130011,0.0192324524576411
0.422000000000000,0.00500623105769811,0.0202395732417211
0.423000000000000,0.00399934477247881,0.0211774801681108
0.424000000000000,0.00309500811676098,0.0220360939195291
0.425000000000000,0.00229877323924134,0.0228073397585796
0.426000000000000,0.00161541184524819,0.0234848993206964
0.427000000000000,0.00104888553941591,0.0240640394577083
0.428000000000000,0.000602321952321715,0.0245414948745979
0.429000000000000,0.000277996790407689,0.0249153882547011
0.430000000000000,7.73219067185716E-05,0.0251851765511658
0.431000000000000,8.39447705991923E-07,0.0253516156029149
0.432000000000000,4.82220888770781E-05,0.0254167376164454
0.433000000000000,0.000218279329698300,0.0253838376338819
0.434000000000000,0.000508969776193592,0.0252574660702371
0.435000000000000,0.000917419298390655,0.0250434248470951
0.436000000000000,0.00143994490945217,0.0247487645995719
0.437000000000000,0.00207208417425670,0.0243817798484110
0.438000000000000,0.00280862991762972,0.0239519978170660
0.439000000000000,0.00364366996662456,0.0234701546099953
0.440000000000000,0.00457063162745625,0.0229481496397685
0.441000000000000,0.00558233056611960,0.0223989654827690
0.442000000000000,0.00667102373259559,0.0218365359988396
0.443000000000000,0.00782846594204242,0.0212755413110660
0.444000000000000,0.00904596970266981,0.0207311056456766
0.445000000000000,0.0103144678592440,0.0202183756235555
0.446000000000000,0.0116245786035085,0.0197519657375634
0.447000000000000,0.0129666723883302,0.0193452775753051
0.448000000000000,0.0143309402711941,0.0190097305257361
0.449000000000000,0.0157074632048149,0.0187539795349953
0.450000000000000,0.0170862817881727,0.0185832282233971
0.451000000000000,0.0184574659902088,0.0184987571198881
0.452000000000000,0.0198111843607451,0.0184977641564575
0.453000000000000,0.0211377722488762,0.0185735583473907
0.454000000000000,0.0224277985580782,0.0187160751041185
0.455000000000000,0.0236721305794984,0.0189126195430584
0.456000000000000,0.0248619964602554,0.0191487136557358
0.457000000000000,0.0259890448819363,0.0194089293707119
0.458000000000000,0.0270454015457318,0.0196776217159045
0.459000000000000,0.0280237220845921,0.0199395173236769
0.460000000000000,0.0289172410492856,0.0201801492638704
0.461000000000000,0.0297198166440610,0.0203861528737337
0.462000000000000,0.0304259709185815,0.0205454486390065
0.463000000000000,0.0310309251556600,0.0206473404664432
0.464000000000000,0.0315306302288628,0.0206825547565850
0.465000000000000,0.0319217917400096,0.0206432406302547
0.466000000000000,0.0322018897837241,0.0205229464111635
0.467000000000000,0.0323691932242272,0.0203165829723561
0.468000000000000,0.0324227684082317,0.0200203811392298
0.469000000000000,0.0323624822768428,0.0196318480044367
0.470000000000000,0.0321889998784960,0.0191497256290920
0.471000000000000,0.0319037763239233,0.0185739550640076
0.472000000000000,0.0315090432626460,0.0179056488885005
0.473000000000000,0.0310077899982880,0.0171470766432503
0.474000000000000,0.0304037393968251,0.0163016699805578
0.475000000000000,0.0297013187774882,0.0153740588515003
0.476000000000000,0.0289056260101679,0.0143701581953469
0.477000000000000,0.0280223910756059,0.0132973396569049
0.478000000000000,0.0270579333751792,0.0121647516348351
0.479000000000000,0.0260191151054833,0.0109839080400805
0.480000000000000,0.0249132910390141,0.00976978350274722
0.481000000000000,0.0237482550758600,0.00854290045055785
0.482000000000000,0.0225321839522980,0.00733341271166344
0.483000000000000,0.0212735785103930,0.00618915774709571
0.484000000000000,0.0199812029480308,0.00519046960683487
0.485000000000000,0.0186640224811576,0.00446882343447773
0.486000000000000,0.0173311398592958,0.00419258123697569
0.487000000000000,0.0159917311815960,0.00445424156663966
0.488000000000000,0.0146549814637339,0.00516976722459459
0.489000000000000,0.0133300204058771,0.00617227446512148
0.490000000000000,0.0120258588087183,0.00732856541957721
0.491000000000000,0.0107513260782569,0.00855670706489870
0.492000000000000,0.00951500925065374,0.00980784292542451
0.493000000000000,0.00832519395615940,0.0110511520673566
0.494000000000000,0.00718980772593366,0.0122656013938435
0.495000000000000,0.00611636602763601,0.0134357511455872
0.496000000000000,0.00511192139512033,0.0145496058112472
0.497000000000000,0.00418301599455630,0.0155974803512200
0.498000000000000,0.00333563794400443,0.0165713833148743
0.499000000000000,0.00257518167606403,0.0174646727788321
0.500000000000000,0.00190641260390285,0.0182718615492839
0.501000000000000,0.00133343631996920,0.0189885066253393
0.502000000000000,0.000859672524207424,0.0196111474132789
0.503000000000000,0.000487833844872433,0.0201372726230395
0.504000000000000,0.000219909680314104,0.0205653041802290
0.505000000000000,5.71551546184768E-05,0.0208945912334581
0.506000000000000,8.52439995262231E-08,0.0211254101177559
0.507000000000000,4.84740945892384E-05,0.0212589678217037
0.508000000000000,0.000201359516022049,0.0212974075594193
0.509000000000000,0.000457052599208725,0.0212438157142331
0.510000000000000,0.000813152371191682,0.0211022298246188
0.511000000000000,0.00126656536521447,0.0208776474766583
0.512000000000000,0.00181352995036140,0.0205760359494284
0.513000000000000,0.00244964523255833,0.0202043421805298
0.514000000000000,0.00316990430759913,0.0197705019776931
0.515000000000000,0.00396873161737796,0.0192834462401756
0.516000000000000,0.00484002413287146,0.0187531000504217
0.517000000000000,0.00577719606180792,0.0181903675857554
0.518000000000000,0.00677322675555237,0.0176070916293552
0.519000000000000,0.00782071146868664,0.0170159709431705
0.520000000000000,0.00891191460620414,0.0164304122866683
0.521000000000000,0.0100388250772903,0.0158642877757069
0.522000000000000,0.0111932133614298,0.0153315655079989
0.523000000000000,0.0123666898821376,0.0148457868012787
0.524000000000000,0.0135507642760402,0.0144193830298312
0.525000000000000,0.0147369051403351,0.0140628630821588
0.526000000000000,0.0159165998399166,0.0137839556923463
0.527000000000000,0.0170814139565989,0.0135868434343542
0.528000000000000,0.0182230499669470,0.0134716498309070
0.529000000000000,0.0193334047421460,0.0134343128363195
0.530000000000000,0.0204046254730827,0.0134668946339482
0.531000000000000,0.0214291636362682,0.0135582694104206
0.532000000000000,0.0223998266313339,0.0136950449011022
0.533000000000000,0.0233098267384315,0.0138625438810790
0.534000000000000,0.0241528270638721,0.0140456992728426
0.535000000000000,0.0249229841645605,0.0142297756572376
0.536000000000000,0.0256149870660931,0.0144008903525831
0.537000000000000,0.0262240924155781,0.0145463501032788
0.538000000000000,0.0267461555381547,0.0146548406681471
0.539000000000000,0.0271776571955930,0.0147165111303896
0.540000000000000,0.0275157258760765,0.0147229898992418
0.541000000000000,0.0277581554760491,0.0146673610826447
0.542000000000000,0.0279034182676615,0.0145441217237111
0.543000000000000,0.0279506730786092,0.0143491338972287
0.544000000000000,0.0278997686448135,0.0140795812859924
0.545000000000000,0.0277512421302036,0.0137339375361746
0.546000000000000,0.0275063128415838,0.0133119532942262
0.547000000000000,0.0271668711999781,0.0128146704195162
0.548000000000000,0.0267354630627049,0.0122444759237968
0.549000000000000,0.0262152695225202,0.0116052158879171
0.550000000000000,0.0256100823412550,0.0109024033314985
0.551000000000000,0.0249242752052574,0.0101435782664463
0.552000000000000,0.0241627710184116,0.00933892106286324
0.553000000000000,0.0233310054753771,0.00850229510174316
0.554000000000000,0.0224348871827587,0.00765301737926984
0.555000000000000,0.0214807546190462,0.00681881637356206
0.556000000000000,0.0204753302451678,0.00604045905203954
0.557000000000000,0.0194256720962715,0.00537757821638298
0.558000000000000,0.0183391232017332,0.00491096529155277
0.559000000000000,0.0172232591943160,0.00472796367220482
0.560000000000000,0.0160858344807472,0.00488142608834598
0.561000000000000,0.0149347273547054,0.00535444592978059
0.562000000000000,0.0137778844392304,0.00607698316790156
0.563000000000000,0.0126232648488926,0.00696979011411611
0.564000000000000,0.0114787844626218,0.00796902593247945
0.565000000000000,0.0103522606959659,0.00902907287588428
0.566000000000000,0.00925135815668193,0.0101179167061220
0.567000000000000,0.00818353556006703,0.0112124555457262
0.568000000000000,0.00715599427031659,0.0122952762252541
0.569000000000000,0.00617562882158485,0.0133526694413646
0.570000000000000,0.00524897975736039,0.0143734453445063
0.571000000000000,0.00438218910942790,0.0153482292359864
0.572000000000000,0.00358095881813843,0.0162690406469843
0.573000000000000,0.00285051237415098,0.0171290406307616
0.574000000000000,0.00219555993834500,0.0179223802320531
0.575000000000000,0.00162026717145555,0.0186441106741586
0.576000000000000,0.00112822797828491,0.0192901316131431
0.577000000000000,0.000722441343328419,0.0198571629952826
0.578000000000000,0.000405292405483755,0.0203427314971970
0.579000000000000,0.000178537889427951,0.0207451658247661
0.580000000000000,4.32959804321578E-05,0.0210635971885503
0.581000000000000,4.06980806916765E-08,0.0212979625638555
0.582000000000000,4.86007927686636E-05,0.0214490091707472
0.583000000000000,0.000188163157206931,0.0215182991381468
0.584000000000000,0.000417280713676058,0.0215082136389799
0.585000000000000,0.000733884706665157,0.0214219559471907
0.586000000000000,0.00113530130002249,0.0212635528884853
0.587000000000000,0.00161827234804063,0.0210378540275025
0.588000000000000,0.00217898018120737,0.0207505276272622
0.589000000000000,0.00281307621986741,0.0204080518868189
0.590000000000000,0.00351571320295126,0.0200176991505467
0.591000000000000,0.00428158079440825,0.0195875096230403
0.592000000000000,0.00510494430720095,0.0191262495688029
0.593000000000000,0.00597968626382856,0.0186433470338111
0.594000000000000,0.00689935049348609,0.0181487959309544
0.595000000000000,0.00785718844926299,0.0176530172465838
0.596000000000000,0.00884620741434184,0.0171666648664626
0.597000000000000,0.00985922025407504,0.0167003642436740
0.598000000000000,0.0108888963611665,0.0162643763776412
0.599000000000000,0.0119278134340293,0.0158681888772212
0.600000000000000,0.0129685097237637,0.0155200509125311
0.601000000000000,0.0140035363831414,0.0152264881881043
0.602000000000000,0.0150255095514764,0.0149918531495987
0.603000000000000,0.0160271618123176,0.0148179771409935
0.604000000000000,0.0170013926664747,0.0147039876498596
0.605000000000000,0.0179413176709392,0.0146463317589672
0.606000000000000,0.0188403159047238,0.0146390107213160
0.607000000000000,0.0196920754354419,0.0146739914903716
0.608000000000000,0.0204906364754699,0.0147417321658083
0.609000000000000,0.0212304319336932,0.0148317479193937
0.610000000000000,0.0219063250879731,0.0149331520408244
0.611000000000000,0.0225136441244824,0.0150351266390273
0.612000000000000,0.0230482133127534,0.0151273005487005
0.613000000000000,0.0235063806095332,0.0152000314494659
0.614000000000000,0.0238850415101445,0.0152446020768324
0.615000000000000,0.0241816589928464,0.0152533467396294
0.616000000000000,0.0243942794294705,0.0152197258307240
0.617000000000000,0.0245215443641883,0.0151383646447034
0.618000000000000,0.0245626980914366,0.0150050702556241
0.619000000000000,0.0245175909935867,0.0148168375533845
0.620000000000000,0.0243866786286856,0.0145718533907253
0.621000000000000,0.0241710165883064,0.0142695064283648
0.622000000000000,0.0238722511750264,0.0139104097827891
0.623000000000000,0.0234926059780881,0.0134964440102825
0.624000000000000,0.0230348644541950,0.0130308293126677
0.625000000000000,0.0225023486479581,0.0125182380974767
0.626000000000000,0.0218988942130407,0.0119649619750752
0.627000000000000,0.0212288219203785,0.0113791502252354
0.628000000000000,0.0204969058637956,0.0107711377088880
0.629000000000000,0.0197083385957413,0.0101538741610792
0.630000000000000,0.0188686934465785,0.00954344279644742
0.631000000000000,0.0179838842997287,0.00895959313542826
0.632000000000000,0.0170601231118905,0.00842607947277515
0.633000000000000,0.0161038754823905,0.00797037183237161
0.634000000000000,0.0151218145883988,0.00762205976056714
0.635000000000000,0.0141207738131604,0.00740929961670743
0.636000000000000,0.0131076984025020,0.00735346887277586
0.637000000000000,0.0120895964906118,0.00746382473140419
0.638000000000000,0.0110734898394316,0.00773502771795355
0.639000000000000,0.0100663646369283,0.00814908122238253
0.640000000000000,0.00907512269802532,0.00868035147883781
0.641000000000000,0.00810653340809246,0.00930085564239497
0.642000000000000,0.00716718674265293,0.00998392498013736
0.643000000000000,0.00626344768840910,0.0107059632042227
0.644000000000000,0.00540141237989712,0.0114468811317449
0.645000000000000,0.00458686625312099,0.0121898657700236
0.646000000000000,0.00382524450249546,0.0129209188160969
0.647000000000000,0.00312159511045444,0.0136283817382652
0.648000000000000,0.00248054470027617,0.0143025307764467
0.649000000000000,0.00190626744218397,0.0149352599963680
0.650000000000000,0.00140245722074161,0.0155198444757435
0.651000000000000,0.000972303248138469,0.0160507681996028
0.652000000000000,0.000618469283320409,0.0165236012910893
0.653000000000000,0.000343076591234942,0.0169349137129585
0.654000000000000,0.000147690749921821,0.0172822154532295
0.655000000000000,3.33123859606923E-05,0.0175639157244180
0.656000000000000,3.71891096918380E-07,0.0177792956869362
0.657000000000000,4.87281448846426E-05,0.0179284906825240
0.658000000000000,0.000177671240119493,0.0180124790146056
0.659000000000000,0.000385929179871248,0.0180330750168575
0.660000000000000,0.000671678487267582,0.0179929245637433
0.661000000000000,0.00103255864201596,0.0178955013251616
0.662000000000000,0.00146569023116557,0.0177451019537467
0.663000000000000,0.00196769667599693,0.0175468379979995
0.664000000000000,0.00253472937234568,0.0173066216229310
0.665000000000000,0.00316249605830526,0.0170311411572895
0.666000000000000,0.00384629220124978,0.0167278210631856
0.667000000000000,0.00458103517564559,0.0164047592010002
0.668000000000000,0.00536130098429057,0.0160706324405946
0.669000000000000,0.00618136325859021,0.0157345601799125
0.670000000000000,0.00703523425832916,0.0154059149219866
0.671000000000000,0.00791670757826182,0.0150940708159756
0.672000000000000,0.00881940225777584,0.0148080862513877
0.673000000000000,0.00973680798098519,0.0145563261880548
0.674000000000000,0.0106623310479021,0.0143460438006808
0.675000000000000,0.0115893407929028,0.0141829571076382
0.676000000000000,0.0125112161245190,0.0140708700353919
0.677000000000000,0.0134213918607091,0.0140113928791501
0.678000000000000,0.0143134045361406,0.0140038094917662
0.679000000000000,0.0151809373626664,0.0140451171595138
0.680000000000000,0.0160178640310203,0.0141302352379636
0.681000000000000,0.0168182910507798,0.0142523495747709
0.682000000000000,0.0175765983367378,0.0144033405860350
0.683000000000000,0.0182874777629451,0.0145742380610231
0.684000000000000,0.0189459694206922,0.0147556539092540
0.685000000000000,0.0195474953335276,0.0149381596964826
0.686000000000000,0.0200878904008954,0.0151125927994108
0.687000000000000,0.0205634303620141,0.0152702889816368
0.688000000000000,0.0209708565930531,0.0154032483427346
0.689000000000000,0.0213073975733380,0.0155042461081532
0.690000000000000,0.0215707868800785,0.0155669008070438
0.691000000000000,0.0217592775957862,0.0155857114120517
0.692000000000000,0.0218716530379594,0.0155560731183788
0.693000000000000,0.0219072337465837,0.0154742793659518
0.694000000000000,0.0218658806913446,0.0153375158695443
0.695000000000000,0.0217479946869841,0.0151438509968072
0.696000000000000,0.0215545120317758,0.0148922258716498
0.697000000000000,0.0212868964104556,0.0145824470718987
0.698000000000000,0.0209471271289440,0.0142151847195665
0.699000000000000,0.0205376837736449,0.0137919791363490
0.700000000000000,0.0200615274128465,0.0133152601068312
0.701000000000000,0.0195220784815823,0.0127883842678524
0.702000000000000,0.0189231915141055,0.0122156984068437
0.703000000000000,0.0182691269096953,0.0116026397555559
0.704000000000000,0.0175645199377398,0.0109558889714949
0.705000000000000,0.0168143472067485,0.0102835974656891
0.706000000000000,0.0160238908390582,0.00959571726105758
0.707000000000000,0.0151987006083404,0.00890446524284002
0.708000000000000,0.0143445543105533,0.00822494427619062
0.709000000000000,0.0134674166505586,0.00757589552864660
0.710000000000000,0.0125733969362218,0.00698041571903027
0.711000000000000,0.0116687058793219,0.00646616051746831
0.712000000000000,0.0107596118080152,0.00606406004486714
0.713000000000000,0.00985239659885004,0.00580426863593581
0.714000000000000,0.00895331163743767,0.00570903608964106
0.715000000000000,0.00806853411581725,0.00578513938520939
0.716000000000000,0.00720412397134106,0.00602091431149655
0.717000000000000,0.00636598176657407,0.00639035898696299
0.718000000000000,0.00555980780228750,0.00686111575920849
0.719000000000000,0.00479106274619421,0.00740134204083342
0.720000000000000,0.00406493004869015,0.00798329889691154
0.721000000000000,0.00338628040362080,0.00858427109425720
0.722000000000000,0.00275963849707531,0.00918614969384329
0.723000000000000,0.00218915227054248,0.00977460586826945
0.724000000000000,0.00167856490655400,0.0103382856994104
0.725000000000000,0.00123118972532945,0.0108681620328308
0.726000000000000,0.000849888160061943,0.0113570538644577
0.727000000000000,0.000537050956492299,0.0117992839151659
0.728000000000000,0.000294582719472553,0.0121904396598436
0.729000000000000,0.000123889905475789,0.0125272085512764
0.730000000000000,2.58723356393601E-05,0.0128072654892005
0.731000000000000,9.18279103690102E-07,0.0130291968965660
0.732000000000000,4.89031313029505E-05,0.0131924505368385
0.733000000000000,0.000169191686654809,0.0132973036106759
0.734000000000000,0.000360643979958753,0.0133448440206643
0.735000000000000,0.000621624645922867,0.0133369612606969
0.736000000000000,0.000950015721770278,0.0132763443597995
0.737000000000000,0.00134323279399789,0.0131664847924538
0.738000000000000,0.00179824436723869,0.0130116822872705
0.739000000000000,0.00231159431097141,0.0128170509851480
0.740000000000000,0.00287942721868345,0.0125885223224005
0.741000000000000,0.00349751649416740,0.0123328392142785
0.742000000000000,0.00416129496105440,0.0120575334751051
0.743000000000000,0.00486588777458767,0.0117708749385211
0.744000000000000,0.00560614739912769,0.0114817767528493
0.745000000000000,0.00637669040106557,0.0111996377417583
0.746000000000000,0.00717193579479265,0.0109341013805454
0.747000000000000,0.00798614466921065,0.0106947147220323
0.748000000000000,0.00881346081403873,0.0104904828726608
0.749000000000000,0.00964795205892590,0.0103293374465629
0.750000000000000,0.0104836520341563,0.0102175686703538
0.751000000000000,0.0113146020595589,0.0101593015510720
0.752000000000000,0.0121348928681153,0.0101561120619441
0.753000000000000,0.0129387058726932,0.0102068661544001
0.754000000000000,0.0137203536883004,0.0103078205357172
0.755000000000000,0.0144743196282237,0.0104529641276330
0.756000000000000,0.0151952959003359,0.0106345273790054
0.757000000000000,0.0158782202396722,0.0108435626147672
0.758000000000000,0.0165183107250067,0.0110705060951942
0.759000000000000,0.0171110985405313,0.0113056606578205
0.760000000000000,0.0176524584587390,0.0115395710831429
0.761000000000000,0.0181386368371436,0.0117632911222118
0.762000000000000,0.0185662769394029,0.0119685570897391
0.763000000000000,0.0189324414106271,0.0121478891308631
0.764000000000000,0.0192346317570055,0.0122946410383070
0.765000000000000,0.0194708047012365,0.0124030161046710
0.766000000000000,0.0196393853074332,0.0124680622173812
0.767000000000000,0.0197392767920595,0.0124856554686544
0.768000000000000,0.0197698669608475,0.0124524784435061
0.769000000000000,0.0197310312354148,0.0123659971347036
0.770000000000000,0.0196231322572474,0.0122244390055824
0.771000000000000,0.0194470160806946,0.0120267739288376
0.772000000000000,0.0192040049904580,0.0117726994463834
0.773000000000000,0.0188958870025770,0.0114626319527974
0.774000000000000,0.0185249021309697,0.0110977060067713
0.775000000000000,0.0180937255240037,0.0106797851198503
0.776000000000000,0.0176054475972028,0.0102114892918291
0.777000000000000,0.0170635513088868,0.00969624769886848
0.778000000000000,0.0164718867451593,0.00913839008149917
0.779000000000000,0.0158346431990525,0.00854329889518567
0.780000000000000,0.0151563189457016,0.00791765849030143
0.781000000000000,0.0144416889310246,0.00726986113259062
0.782000000000000,0.0136957706054282,0.00661066725346284
0.783000000000000,0.0129237881464482,0.00595427044306842
0.784000000000000,0.0121311353248848,0.00531996437301575
0.785000000000000,0.0113233372778396,0.00473452961295342
0.786000000000000,0.0105060114590361,0.00423483863739578
0.787000000000000,0.00968482804188230,0.00386812594611763
0.788000000000000,0.00886547005386024,0.00368396483512000
0.789000000000000,0.00805359352200470,0.00371402161872997
0.790000000000000,0.00725478790845085,0.00395265492961044
0.791000000000000,0.00647453711229091,0.00436072195529074
0.792000000000000,0.00571818130932813,0.00488772714304404
0.793000000000000,0.00499087989476406,0.00548901103966508
0.794000000000000,0.00429757578547160,0.00613074666144747
0.795000000000000,0.00364296132835189,0.00678855894533732
0.796000000000000,0.00303144604940860,0.00744484188835232
0.797000000000000,0.00246712646471393,0.00808655901171368
0.798000000000000,0.00195375815944790,0.00870375785775562
0.799000000000000,0.00149473032481576,0.00928862999762604
0.800000000000000,0.00109304292496631,0.00983492767864238
0.801000000000000,0.000751286647206509,0.0103376023193880
0.802000000000000,0.000471625768943319,0.0107925794335398
0.803000000000000,0.000255784054044793,0.0111966178170630
0.804000000000000,0.000105033769828516,0.0115472213402070
0.805000000000000,2.01878938235689E-05,0.0118425840063980
0.806000000000000,1.59555695544695E-06,0.0120815563362111
0.807000000000000,4.91407470405717E-05,0.0122636256233216
0.808000000000000,0.000162244273599450,0.0123889053789058
0.809000000000000,0.000339868972172032,0.0124581310202259
0.810000000000000,0.000580528103700820,0.0124726599649427
0.811000000000000,0.000882296882295192,0.0124344749902691
0.812000000000000,0.00124282704296168,0.0123461901259061
0.813000000000000,0.00165936433982427,0.0122110585230869
0.814000000000000,0.00212876884512064,0.0120329816779326
0.815000000000000,0.00264753789997267,0.0118165190382422
0.816000000000000,0.00321183154973908,0.0115668962957114
0.817000000000000,0.00381750027977266,0.0112900094238078
0.818000000000000,0.00446011485175992,0.0109924195997147
0.819000000000000,0.00513499802659834,0.0106813313993559
0.820000000000000,0.00583725794709366,0.0103645430572498
0.821000000000000,0.00656182294268369,0.0100503534542630
0.822000000000000,0.00730347750902889,0.00974740681572156
0.823000000000000,0.00805689920767909,0.00946445488242096
0.824000000000000,0.00881669622521030,0.00921002073706118
0.825000000000000,0.00957744532723352,0.00899196220176521
0.826000000000000,0.0103337299405607,0.00881695780693541
0.827000000000000,0.0110801780965531,0.00868997168618944
0.828000000000000,0.0118114999702983,0.00861378441669767
0.829000000000000,0.0125225247537258,0.00858868795783502
0.830000000000000,0.0132082366060693,0.00861242091656697
0.831000000000000,0.0138638094321493,0.00868036702202495
0.832000000000000,0.0144846402477651,0.00878597526595821
0.833000000000000,0.0150663809019407,0.00892131252807567
0.834000000000000,0.0156049679378296,0.00907764614000600
0.835000000000000,0.0160966503876326,0.00924597270324607
0.836000000000000,0.0165380153118298,0.00941744471083216
0.837000000000000,0.0169260109092739,0.00958368102595135
0.838000000000000,0.0172579670421085,0.00973697117708332
0.839000000000000,0.0175316130379383,0.00987039502854765
0.840000000000000,0.0177450926510719,0.00997788170313798
0.841000000000000,0.0178969760848171,0.0100542288102900
0.842000000000000,0.0179862689976198,0.0100950983421520
0.843000000000000,0.0180124184371307,0.0100970009681855
0.844000000000000,0.0179753156679228,0.0100572767366573
0.845000000000000,0.0178752958804084,0.00997407758849928
0.846000000000000,0.0177131347903659,0.00984635552350990
0.847000000000000,0.0174900421602308,0.00967385956768484
0.848000000000000,0.0172076522947825,0.00945714473410106
0.849000000000000,0.0168680115849119,0.00919759687343317
0.850000000000000,0.0164735631936495,0.00889747866955022
0.851000000000000,0.0160271289984168,0.00856000409486724
0.852000000000000,0.0155318889224034,0.00818945142132767
0.853000000000000,0.0149913578059414,0.00779132819873467
0.854000000000000,0.0144093599856147,0.00737260459742015
0.855000000000000,0.0137900017644974,0.00694203153066964
0.856000000000000,0.0131376419712521,0.00651055030427658
0.857000000000000,0.0124568608187351,0.00609176630150931
0.858000000000000,0.0117524272841722,0.00570237302136051
0.859000000000000,0.0110292652428015,0.00536224087087370
0.860000000000000,0.0102924185950682,0.00509363670991646
0.861000000000000,0.00954701563394565,0.00491890148673341
0.862000000000000,0.00879823290370329,0.00485635873354605
0.863000000000000,0.00805125880442628,0.00491560110079077
0.864000000000000,0.00731125719777562,0.00509467869073552
0.865000000000000,0.00658333126888662,0.00538107552468986
0.866000000000000,0.00587248789691798,0.00575570757901656
0.867000000000000,0.00518360278262021,0.00619741396488599
0.868000000000000,0.00452138657542541,0.00668607955730271
0.869000000000000,0.00389035223499790,0.00720407849617460
0.870000000000000,0.00329478385300986,0.00773657482057064
0.871000000000000,0.00273870715016016,0.00827127924132735
0.872000000000000,0.00222586185123369,0.00879804001856827
0.873000000000000,0.00175967612738845,0.00930844417635494
0.874000000000000,0.00134324327994642,0.00979548921425597
0.875000000000000,0.000979300823877714,0.0102533331074765
0.876000000000000,0.000670212112001307,0.0106771116793806
0.877000000000000,0.000417950622816493,0.0110628084370557
0.878000000000000,0.000224087015951044,0.0114071633416545
0.879000000000000,8.97790395950156E-05,0.0117076097618862
0.880000000000000,1.57643541314562E-05,0.0119622315597002
0.881000000000000,2.35631560917347E-06,0.0121697344573768
0.882000000000000,4.94427418803847E-05,0.0123294275000012
0.883000000000000,0.000156487663290215,0.0124412116402081
0.884000000000000,0.000322536038903026,0.0125055733326384
0.885000000000000,0.000546221398528723,0.0125235816154278
0.886000000000000,0.000825776350416154,0.0124968875311205
0.887000000000000,0.00115904587454961,0.0124277249299955
0.888000000000000,0.00154350330216016,0.0123189117118243
0.889000000000000,0.00197626886347845,0.0121738503830310
0.890000000000000,0.00245413066803499,0.0119965264015691
0.891000000000000,0.00297356796508825,0.0117915021038414
0.892000000000000,0.00353077651613308,0.0115639030060430
0.893000000000000,0.00412169589703053,0.0113193919170175
0.894000000000000,0.00474203853419663,0.0110641246282598
0.895000000000000,0.00538732026757849,0.0108046791372237
0.896000000000000,0.00605289222292218,0.0105479488340892
0.897000000000000,0.00673397376714786,0.0103009896081538
0.898000000000000,0.00742568631356969,0.0100708125528792
0.899000000000000,0.00812308773826590,0.00986411920582919
0.900000000000000,0.00882120716515038,0.00968698602455700
0.901000000000000,0.00951507987525950,0.00954451871992177
0.902000000000000,0.0101997820954329,0.00944051244967378
0.903000000000000,0.0108704654229578,0.00937716546278265
0.904000000000000,0.0115223906458332,0.00935489531289138
0.905000000000000,0.0121509607230695,0.00937229427922394
0.906000000000000,0.0127517526958470,0.00942623581871027
0.907000000000000,0.0133205483083421,0.00951211449170128
0.908000000000000,0.0138533631265570,0.00962417815098086
0.909000000000000,0.0143464739544724,0.00975590064443393
0.910000000000000,0.0147964443592032,0.00990034693927493
0.911000000000000,0.0152001481304973,0.0100504959363022
0.912000000000000,0.0155547905147634,0.0101995027278774
0.913000000000000,0.0158579270797496,0.0103408963753207
0.914000000000000,0.0161074800829013,0.0104687189108567
0.915000000000000,0.0163017522341867,0.0105776160915360
0.916000000000000,0.0164394377626636,0.0106628916308052
0.917000000000000,0.0165196307151398,0.0107205356828987
0.918000000000000,0.0165418304348223,0.0107472364667528
0.919000000000000,0.0165059441877098,0.0107403818734596
0.920000000000000,0.0164122869245319,0.0106980561138626
0.921000000000000,0.0162615781861221,0.0106190350868283
0.922000000000000,0.0160549361801025,0.0105027831980864
0.923000000000000,0.0157938690765079,0.0103494537832024
0.924000000000000,0.0154802635893500,0.0101598950123324
0.925000000000000,0.0151163709299869,0.00993566309836719
0.926000000000000,0.0147047902363828,0.00967904470300714
0.927000000000000,0.0142484495997983,0.00939309051448013
0.928000000000000,0.0137505848270140,0.00908166185847862
0.929000000000000,0.0132147160917560,0.00874949155512944
0.930000000000000,0.0126446226434406,0.00840225844367161
0.931000000000000,0.0120443157546044,0.00804667104833844
0.932000000000000,0.0114180101003318,0.00769054820473504
0.933000000000000,0.0107700937735577,0.00734287113098933
0.934000000000000,0.0101050971492456,0.00701376088111805
0.935000000000000,0.00942766081804212,0.00671430885257500
0.936000000000000,0.00874250281606243,0.00645616568392745
0.937000000000000,0.00805438538189996,0.00625079923139126
0.938000000000000,0.00736808147478042,0.00610840098930748
0.939000000000000,0.00668834128894746,0.00603657306839318
0.940000000000000,0.00601985899890169,0.00603911835505029
0.941000000000000,0.00536723996799200,0.00611534967333027
0.942000000000000,0.00473496864912627,0.00626019942099466
0.943000000000000,0.00412737740103110,0.00646508698205417
0.944000000000000,0.00354861643660767,0.00671920618967829
0.945000000000000,0.00300262511154057,0.00701081939791992
0.946000000000000,0.00249310475149352,0.00732827673538708
0.947000000000000,0.00202349320502515,0.00766067182404064
0.948000000000000,0.00159694129688147,0.00799818007671215
0.949000000000000,0.00121629134263939,0.00833217640365748
0.950000000000000,0.000884057870899178,0.00865522452930715
0.951000000000000,0.000602410683456236,0.00896100469776674
0.952000000000000,0.000373160367228735,0.00924422068528469
0.953000000000000,0.000197746354309800,0.00950050794025316
0.954000000000000,7.72276084592920E-05,0.00972635271406280
0.955000000000000,1.22759977920628E-05,0.00991902538683310
0.956000000000000,3.17239447725469E-06,0.0100765278758996
0.957000000000000,4.98055230771307E-05,0.0101975535990929
0.958000000000000,0.000151673559855594,0.0102814580352197
0.959000000000000,0.000307888466111946,0.0103282379488811
0.960000000000000,0.000517183019479740,0.0103385175307957
0.961000000000000,0.000777920488306932,0.0103135398854771
0.962000000000000,0.00108810687583422,0.0102551623790129
0.963000000000000,0.00144540564303796,0.0101658542713718
0.964000000000000,0.00184715480183289,0.0100486947361790
0.965000000000000,0.00229038625394751,0.00990736874910505
0.966000000000000,0.00277184723531400,0.00974615733800803
0.967000000000000,0.00328802371135576,0.00956991729132754
0.968000000000000,0.00383516555520600,0.00938404364582725
0.969000000000000,0.00440931332875253,0.00919440630719350
0.970000000000000,0.00500632647554237,0.00900725045935029
0.971000000000000,0.00562191272508584,0.00882904984961439
0.972000000000000,0.00625165850002634,0.00866630388366260
0.973000000000000,0.00689106011104145,0.00852527521299351
0.974000000000000,0.00753555551927006,0.00841167515975177
0.975000000000000,0.00818055644253041,0.00833031930916260
0.976000000000000,0.00882148057964718,0.00828479161480999
0.977000000000000,0.00945378372684051,0.00827716639864439
0.978000000000000,0.0100729915613439,0.00830783707786994
0.979000000000000,0.0106747308702138,0.00837548501559845
0.980000000000000,0.0112547600066287,0.00847719482236870
0.981000000000000,0.0118089983618317,0.00860869302957167
0.982000000000000,0.0123335546482011,0.00876466590043548
0.983000000000000,0.0128247537976712,0.00893910538889134
0.984000000000000,0.0132791622898314,0.00912563913348483
0.985000000000000,0.0136936117354008,0.00931781515360527
0.986000000000000,0.0140652205533591,0.00950932793800067
0.987000000000000,0.0143914135936902,0.00969418532923865
0.988000000000000,0.0146699395723909,0.00986682337773685
0.989000000000000,0.0148988862009919,0.0100221796538270
0.990000000000000,0.0150766929092256,0.0101557357649380
0.991000000000000,0.0152021610765445,0.0102635384494763
0.992000000000000,0.0152744617058131,0.0103422066560477
0.993000000000000,0.0152931404905516,0.0103889300831404
0.994000000000000,0.0152581202454676,0.0104014630361950
0.995000000000000,0.0151697006885432,0.0103781162381446
0.996000000000000,0.0150285555815254,0.0103177483850165
0.997000000000000,0.0148357272541589,0.0102197587101993
0.998000000000000,0.0145926185557794,0.0100840815452425
0.999000000000000,0.0143009822958210,0.00991118378818946
1,0.0139629082522638,0.00970206627436501

==> BesselFunctions3.csv <==
x,y,z
-1,0.0842461523829869,0.0236640085314649
-0.999000000000000,0.0836251244945317,0.0242110647339176
-0.998000000000000,0.0830387612440224,0.0246758109609943
-0.997000000000000,0.0824904765297684,0.0250550425161464
-0.996000000000000,0.0819835661467288,0.0253462555065756
-0.995000000000000,0.0815211772459829,0.0255476621658581
-0.994000000000000,0.0811062771133995,0.0256582042647908
-0.993000000000000,0.0807416218503141,0.0256775642814466
-0.992000000000000,0.0804297256177176,0.0256061741534135
-0.991000000000000,0.0801728311641468,0.0254452215707078
-0.990000000000000,0.0799728823894097,0.0251966538927977
-0.989000000000000,0.0798314996958570,0.0248631798910384
-0.988000000000000,0.0797499588423610,0.0244482696294884
-0.987000000000000,0.0797291739421884,0.0239561529000212
-0.986000000000000,0.0797696851362258,0.0233918167143088
-0.985000000000000,0.0798716513322664,0.0227610024100972
-0.984000000000000,0.0800348482368352,0.0220702029238728
-0.983000000000000,0.0802586717281123,0.0213266606677561
-0.982000000000000,0.0805421464380140,0.0205383661443912
-0.981000000000000,0.0808839392397349,0.0197140568103937
-0.980000000000000,0.0812823771845081,0.0188632145575698
-0.979000000000000,0.0817354693065629,0.0179960582313366
-0.978000000000000,0.0822409316242199,0.0171235244576145
-0.977000000000000,0.0827962146107261,0.0162572252522879
-0.976000000000000,0.0833985323907517,0.0154093640867750
-0.975000000000000,0.0840448929347286,0.0145925834153087
-0.974000000000000,0.0847321285685564,0.0138197075356467
-0.973000000000000,0.0854569261843950,0.0131033389014520
-0.972000000000000,0.0862158566224339,0.0124552710286277
-0.971000000000000,0.0870054027867991,0.0118857073584218
-0.970000000000000,0.0878219861548854,0.0114023314145286
-0.969000000000000,0.0886619914330811,0.0110093551288248
-0.968000000000000,0.0895217891989540,0.0107067505147228
-0.967000000000000,0.0903977564476376,0.0104898940433646
-0.966000000000000,0.0912862950266329,0.0103497809010009
-0.965000000000000,0.0921838479978640,0.0102738084715644
-0.964000000000000,0.0930869140086786,0.0102469590684432
-0.963000000000000,0.0939920597852931,0.0102531191535159
-0.962000000000000,0.0948959308840850,0.0102762910498793
-0.961000000000000,0.0957952608494670,0.0103015488546650
-0.960000000000000,0.0966868789332861,0.0103156994699414
-0.959000000000000,0.0975677165312074,0.0103076875302151
-0.958000000000000,0.0984348124876461,0.0102688184985815
-0.957000000000000,0.0992853174137395,0.0101928782583142
-0.956000000000000,0.100116497153546,0.0100762161402071
-0.955000000000000,0.100925735523024,0.00991784313306788
-0.954000000000000,0.101710536435003,0.00971958325884001
-0.953000000000000,0.102468525511865,0.00948630364569554
-0.952000000000000,0.103197451276394,0.00922623321308991
-0.951000000000000,0.103895186000482,0.00895135199811135
-0.950000000000000,0.104559726281321,0.00867777877533327
-0.949000000000000,0.105189193405465,0.00842598759661991
-0.948000000000000,0.105781833552714,0.00822054267871252
-0.947000000000000,0.106336017884298,0.00808891081919515
-0.946000000000000,0.106850242553141,0.00805895558586342
-0.945000000000000,0.107323128668131,0.00815516958845319
-0.944000000000000,0.107753422239245,0.00839456449345570
-0.943000000000000,0.108139994125964,0.00878382248898749
-0.942000000000000,0.108481840007622,0.00931896591129102
-0.941000000000000,0.108778080391135,0.00998745525627310
-0.940000000000000,0.109027960668776,0.0107714493343999
-0.939000000000000,0.109230851236369,0.0116508546860075
-0.938000000000000,0.109386247680259,0.0126054550161297
-0.937000000000000,0.109493771039759,0.0136160782589431
-0.936000000000000,0.109553168150282,0.0146650706404933
-0.935000000000000,0.109564312071078,0.0157363748728154
-0.934000000000000,0.109527202600330,0.0168154260233599
-0.933000000000000,0.109441966879217,0.0178889886028369
-0.932000000000000,0.109308860085455,0.0189449954096414
-0.931000000000000,0.109128266215646,0.0199724124130265
-0.930000000000000,0.108900698954499,0.0209611356954791
-0.929000000000000,0.108626802627537,0.0219019184142876
-0.928000000000000,0.108307353232245,0.0227863228669111
-0.927000000000000,0.107943259540602,0.0236066922622084
-0.926000000000000,0.107535564263659,0.0243561372898876
-0.925000000000000,0.107085445265962,0.0250285333736441
-0.924000000000000,0.106594216814336,0.0256185253001374
-0.923000000000000,0.106063330841561,0.0261215366290461
-0.922000000000000,0.105494378200802,0.0265337818835315
-0.921000000000000,0.104889089881152,0.0268522800034294
-0.920000000000000,0.104249338148215,0.0270748679343198
-0.919000000000000,0.103577137566213,0.0272002135447137
-0.918000000000000,0.102874645849551,0.0272278273291652
-0.917000000000000,0.102144164482021,0.0271580725820535
-0.916000000000000,0.101388139030855,0.0269921739265433
-0.915000000000000,0.100609159070636,0.0267322242638422
-0.914000000000000,0.0998099576186306,0.0263811903737758
-0.913000000000000,0.0989934099686637,0.0259429175489160
-0.912000000000000,0.0981625317952738,0.0254221337749665
-0.911000000000000,0.0973204763840777,0.0248244540644728
-0.910000000000000,0.0964705308284043,0.0241563855791763
-0.909000000000000,0.0956161110171077,0.0234253340851126
-0.908000000000000,0.0947607552249062,0.0226396119839411
-0.907000000000000,0.0939081161057700,0.0218084475082922
-0.906000000000000,0.0930619508831967,0.0209419934317267
-0.905000000000000,0.0922261095303166,0.0200513314913035
-0.904000000000000,0.0914045207395077,0.0191484651974644
-0.903000000000000,0.0906011754976043,0.0182462882718260
-0.902000000000000,0.0898201081108715,0.0173585081484202
-0.901000000000000,0.0890653745656428,0.0164994938472195
-0.900000000000000,0.0883410281674594,0.0156840065018760
-0.899000000000000,0.0876510924746798,0.0149267630381250
-0.898000000000000,0.0869995316319535,0.0142417871640189
-0.897000000000000,0.0863902183135132,0.0136415288794670
-0.896000000000000,0.0858268996033062,0.0131357946885124
-0.895000000000000,0.0853131612642190,0.0127306227492427
-0.894000000000000,0.0848523909759110,0.0124273301025981
-0.893000000000000,0.0844477412423401,0.0122219961246252
-0.892000000000000,0.0841020927768935,0.0121055765445645
-0.891000000000000,0.0838180192555250,0.0120646711134945
-0.890000000000000,0.0835977543770856,0.0120827736572890
-0.889000000000000,0.0834431621770641,0.0121417163366207
-0.888000000000000,0.0833557115006079,0.0122230270803757
-0.887000000000000,0.0833364554507139,0.0123090182141164
-0.886000000000000,0.0833860164896775,0.0123835457216927
-0.885000000000000,0.0835045776923766,0.0124324693319964
-0.884000000000000,0.0836918804388537,0.0124438877916484
-0.883000000000000,0.0839472286042250,0.0124082313988933
-0.882000000000000,0.0842694990713168,0.0123182827096535
-0.881000000000000,0.0846571581710506,0.0121691801736915
-0.880000000000000,0.0851082834615874,0.0119584459070922
-0.879000000000000,0.0856205901010179,0.0116860706636031
-0.878000000000000,0.0861914609575994,0.0113546864545850
-0.877000000000000,0.0868179795396731,0.0109698587618547
-0.876000000000000,0.0874969648136939,0.0105405325775630
-0.875000000000000,0.0882250070089322,0.0100796620410064
-0.874000000000000,0.0889985035742532,0.00960502514912181
-0.873000000000000,0.0898136945470835,0.00914013795599182
-0.872000000000000,0.0906666967078483,0.00871497972447679
-0.871000000000000,0.0915535360155599,0.00836587389585689
-0.870000000000000,0.0924701779437994,0.00813344124674443
-0.869000000000000,0.0934125554543506,0.00805756674555118
-0.868000000000000,0.0943765944532857,0.00816967764495703
-0.867000000000000,0.0953582366681435,0.00848525453494521
-0.866000000000000,0.0963534599632467,0.00900082158016816
-0.865000000000000,0.0973582961728336,0.00969708367739585
-0.864000000000000,0.0983688465791073,0.0105456404671342
-0.863000000000000,0.0993812951958430,0.0115153821397896
-0.862000000000000,0.100391920039610,0.0125765310557853
-0.861000000000000,0.101397102581840,0.0137023907135851
-0.860000000000000,0.102393335577942,0.0148696751141097
-0.859000000000000,0.103377229466179,0.0160581969660379
-0.858000000000000,0.104345517520904,0.0172503698382008
-0.857000000000000,0.105295059933270,0.0184307297792415
-0.856000000000000,0.106222846979069,0.0195855455899559
-0.855000000000000,0.107126001418752,0.0207025262786638
-0.854000000000000,0.108001780259772,0.0217706123955644
-0.853000000000000,0.108847575996701,0.0227798330712260
-0.852000000000000,0.109660917430542,0.0237212120295530
-0.851000000000000,0.110439470155488,0.0245867090269886
-0.850000000000000,0.111181036789333,0.0253691863485298
-0.849000000000000,0.111883557012792,0.0260623926361036
-0.848000000000000,0.112545107473252,0.0266609583699231
-0.847000000000000,0.113163901599845,0.0271603988548211
-0.846000000000000,0.113738289369231,0.0275571216977724
-0.845000000000000,0.114266757054949,0.0278484366050436
-0.844000000000000,0.114747926987622,0.0280325659611470
-0.843000000000000,0.115180557348549,0.0281086551398122
-0.842000000000000,0.115563542015211,0.0280767818855969
-0.841000000000000,0.115895910473833,0.0279379644270212
-0.840000000000000,0.116176827811384,0.0276941682624093
-0.839000000000000,0.116405594797040,0.0273483118150509
-0.838000000000000,0.116581648061227,0.0269042713958798
-0.837000000000000,0.116704560378769,0.0263668861442750
-0.836000000000000,0.116774041061324,0.0257419638370463
-0.835000000000000,0.116789936463153,0.0250362886452450
-0.834000000000000,0.116752230603244,0.0242576320392701
-0.833000000000000,0.116661045905893,0.0234147680186426
-0.832000000000000,0.116516644060885,0.0225174935351547
-0.831000000000000,0.116319427003453,0.0215766541463287
-0.830000000000000,0.116069938013079,0.0206041731811616
-0.829000000000000,0.115768862928926,0.0196130793942386
-0.828000000000000,0.115417031478147,0.0186175223132926
-0.827000000000000,0.115015418711437,0.0176327550841141
-0.826000000000000,0.114565146537911,0.0166750504904991
-0.825000000000000,0.114067485348572,0.0157614969242904
-0.824000000000000,0.113523855714220,0.0149096005148233
-0.823000000000000,0.112935830139474,0.0141366070939412
-0.822000000000000,0.112305134849583,0.0134584725551488
-0.821000000000000,0.111633651580694,0.0128884787955764
-0.820000000000000,0.110923419337106,0.0124356305361526
-0.819000000000000,0.110176636070653,0.0121031470868093
-0.818000000000000,0.109395660227538,0.0118874859838110
-0.817000000000000,0.108583012096598,0.0117782791180563
-0.816000000000000,0.107741374879968,0.0117592908089945
-0.815000000000000,0.106873595392409,0.0118101514011018
-0.814000000000000,0.105982684279075,0.0119083912949069
-0.813000000000000,0.105071815623379,0.0120313102549523
-0.812000000000000,0.104144325796978,0.0121574014243197
-0.811000000000000,0.103203711383056,0.0122672639867005
-0.810000000000000,0.102253625982660,0.0123440824493343
-0.809000000000000,0.101297875692386,0.0123738056445979
-0.808000000000000,0.100340413021500,0.0123451540766441
-0.807000000000000,0.0993853289987421,0.0122495556963580
-0.806000000000000,0.0984368432054620,0.0120810806201691
-0.805000000000000,0.0974992914644342,0.0118364247692054
-0.804000000000000,0.0965771109150771,0.0115149834466443
-0.803000000000000,0.0956748222187082,0.0111190583305409
-0.802000000000000,0.0947970086647384,0.0106542547760372
-0.801000000000000,0.0939482919932788,0.0101301498719209
-0.800000000000000,0.0931333048141110,0.00956134039556999
-0.799000000000000,0.0923566595882830,0.00896899198998203
-0.798000000000000,0.0916229142476234,0.00838293542852465
-0.797000000000000,0.0909365346584757,0.00784400760194090
-0.796000000000000,0.0903018542862564,0.00740537542258738
-0.795000000000000,0.0897230315818458,0.00712987337519469
-0.794000000000000,0.0892040057816397,0.00707948582472714
-0.793000000000000,0.0887484519800201,0.00729741108646435
-0.792000000000000,0.0883597364837073,0.00779310385410450
-0.791000000000000,0.0880408735783244,0.00854271799112298
-0.790000000000000,0.0877944849149410,0.00950322920786890
-0.789000000000000,0.0876227627462954,0.0106276002534575
-0.788000000000000,0.0875274381999799,0.0118733015311001
-0.787000000000000,0.0875097556649729,0.0132047691567948
-0.786000000000000,0.0875704541902760,0.0145928928947554
-0.785000000000000,0.0877097565581247,0.0160136607363899
-0.784000000000000,0.0879273664133251,0.0174468586550170
-0.783000000000000,0.0882224735234812,0.0188750687254121
-0.782000000000000,0.0885937669338056,0.0202829635194045
-0.781000000000000,0.0890394554868139,0.0216568314889950
-0.780000000000000,0.0895572949214824,0.0229842672390419
-0.779000000000000,0.0901446205642355,0.0242539751633641
-0.778000000000000,0.0907983844856684,0.0254556497251680
-0.777000000000000,0.0915151959262076,0.0265799071147868
-0.776000000000000,0.0922913637889090,0.0276182510909356
-0.775000000000000,0.0931229400511223,0.0285630612975059
-0.774000000000000,0.0940057630479352,0.0294075960300447
-0.773000000000000,0.0949354997161472,0.0301460038990357
-0.772000000000000,0.0959076860445777,0.0307733405123511
-0.771000000000000,0.0969177651420697,0.0312855874508038
-0.770000000000000,0.0979611224978041,0.0316796716184812
-0.769000000000000,0.0990331181609305,0.0319534836312092
-0.768000000000000,0.100129115702094,0.0321058943394842
-0.767000000000000,0.101244507934665,0.0321367689178351
-0.766000000000000,0.102374739466920,0.0320469782251632
-0.765000000000000,0.103515326228324,0.0318384073732448
-0.764000000000000,0.104661872164979,0.0315139616485290
-0.763000000000000,0.105810083333430,0.0310775701248249
-0.762000000000000,0.106955779641101,0.0305341874849856
-0.761000000000000,0.108094904488462,0.0298897947350865
-0.760000000000000,0.109223532565348,0.0291513996320840
-0.759000000000000,0.110337876044039,0.0283270377276725
-0.758000000000000,0.111434289397022,0.0274257749047501
-0.757000000000000,0.112509273049550,0.0264577120566822
-0.756000000000000,0.113559476057549,0.0254339919789289
-0.755000000000000,0.114581697981404,0.0243668073575175
-0.754000000000000,0.115572890106282,0.0232694065624158
-0.753000000000000,0.116530156140767,0.0221560902238256
-0.752000000000000,0.117450752507835,0.0210421855475325
-0.751000000000000,0.118332088326009,0.0199439762203283
-0.750000000000000,0.119171725163935,0.0188785531394613
-0.749000000000000,0.119967376638608,0.0178635359798255
-0.748000000000000,0.120716907916119,0.0169166018110417
-0.747000000000000,0.121418335163838,0.0160547540493550
-0.746000000000000,0.122069824994517,0.0152932889542779
-0.745000000000000,0.122669693935486,0.0146444857198134
-0.744000000000000,0.123216407950077,0.0141161650585908
-0.743000000000000,0.123708582033283,0.0137103990226014
-0.742000000000000,0.124144979899460,0.0134227349640469
-0.741000000000000,0.124524513776464,0.0132422331863323
-0.740000000000000,0.124846244317764,0.0131523948940588
-0.739000000000000,0.125109380641920,0.0131327745929645
-0.738000000000000,0.125313280506950,0.0131608842176996
-0.737000000000000,0.125457450625782,0.0132139912917164
-0.736000000000000,0.125541547127833,0.0132705519490715
-0.735000000000000,0.125565376170876,0.0133111963670428
-0.734000000000000,0.125528894706658,0.0133193158275760
-0.733000000000000,0.125432211403028,0.0132813625813824
-0.732000000000000,0.125275587724746,0.0131869824851633
-0.731000000000000,0.125059439174458,0.0130290834443768
-0.730000000000000,0.124784336694488,0.0128039207713202
-0.729000000000000,0.124451008229171,0.0125112641529943
-0.728000000000000,0.124060340446097,0.0121547027311750
-0.727000000000000,0.123613380613082,0.0117421421505330
-0.726000000000000,0.123111338625509,0.0112865415694453
-0.725000000000000,0.122555589176048,0.0108069093086724
-0.724000000000000,0.121947674055339,0.0103294806186360
-0.723000000000000,0.121289304567985,0.00988876639957747
-0.722000000000000,0.120582364042968,0.00952771216900237
-0.721000000000000,0.119828910411138,0.00929562718400665
-0.720000000000000,0.119031178814606,0.00924243138331545
-0.719000000000000,0.118191584203501,0.00940928003630668
-0.718000000000000,0.117312723864312,0.00981893876067251
-0.717000000000000,0.116397379810835,0.0104713149770087
-0.716000000000000,0.115448520953339,0.0113466492725855
-0.715000000000000,0.114469304943688,0.0124134472665708
-0.714000000000000,0.113463079573834,0.0136362791299772
-0.713000000000000,0.112433383582159,0.0149807873520353
-0.712000000000000,0.111383946696714,0.0164158987259136
-0.711000000000000,0.110318688716696,0.0179142920152255
-0.710000000000000,0.109241717404039,0.0194520733647266
-0.709000000000000,0.108157324926442,0.0210082165893669
-0.708000000000000,0.107069982562720,0.0225640197456499
-0.707000000000000,0.105984333352632,0.0241026630473219
-0.706000000000000,0.104905182348286,0.0256088795146241
-0.705000000000000,0.103837484105685,0.0270687232763607
-0.704000000000000,0.102786327046077,0.0284694144630380
-0.703000000000000,0.101756914321380,0.0297992412355180
-0.702000000000000,0.100754540840293,0.0310475031808281
-0.701000000000000,0.0997845661562865,0.0322044839989550
-0.700000000000000,0.0988523829897550,0.0332614444717068
-0.699000000000000,0.0979633812579459,0.0342106290695664
-0.698000000000000,0.0971229076203429,0.0350452813166281
-0.697000000000000,0.0963362207143127,0.0357596643337033
-0.696000000000000,0.0956084424537836,0.0363490839379951
-0.695000000000000,0.0949445059866383,0.0368099123908458
-0.694000000000000,0.0943491011445487,0.0371396114247853
-0.693000000000000,0.0938266184582905,0.0373367535992114
-0.692000000000000,0.0933810930345424,0.0374010413671558
-0.691000000000000,0.0930161497767338,0.0373333235089515
-0.690000000000000,0.0927349515617755,0.0371356088187275
-0.689000000000000,0.0925401520373154,0.0368110771256984
-0.688000000000000,0.0924338546655781,0.0363640878963322
-0.687000000000000,0.0924175795019609,0.0358001867898624
-0.686000000000000,0.0924922389602897,0.0351261106119540
-0.685000000000000,0.0926581234928916,0.0343497910984923
-0.684000000000000,0.0929148977227546,0.0334803578104233
-0.683000000000000,0.0932616071350229,0.0325281400462959
-0.682000000000000,0.0936966949984655,0.0315046669507694
-0.681000000000000,0.0942180287775880,0.0304226637219021
-0.680000000000000,0.0948229349427078,0.0292960397278833
-0.679000000000000,0.0955082408118700,0.0281398610879271
-0.678000000000000,0.0962703218793189,0.0269702954668069
-0.677000000000000,0.0971051530048608,0.0258045101833590
-0.676000000000000,0.0980083618521003,0.0246604963351089
-0.675000000000000,0.0989752830588170,0.0235567825399636
-0.674000000000000,0.100001011782109,0.0225119949378432
-0.673000000000000,0.101080455464262,0.0215442208165798
-0.672000000000000,0.102208382892457,0.0206701499344939
-0.671000000000000,0.103379469858207,0.0199040090254684
-0.670000000000000,0.104588340945743,0.0192563737835357
-0.669000000000000,0.105829607181490,0.0187330259892046
-0.668000000000000,0.107097899451989,0.0183340874575233
-0.667000000000000,0.108387897741667,0.0180536622712682
-0.666000000000000,0.109694356354145,0.0178801278441458
-0.665000000000000,0.111012125362823,0.0177970556321115
-0.664000000000000,0.112336168591546,0.0177845820558588
-0.663000000000000,0.113661578458041,0.0178209615682323
-0.662000000000000,0.114983588025804,0.0178840448235726
-0.661000000000000,0.116297580608464,0.0179525088430552
-0.660000000000000,0.117599097257973,0.0180067707308981
-0.659000000000000,0.118883842447833,0.0180296002157899
-0.658000000000000,0.120147688237580,0.0180064933214460
-0.657000000000000,0.121386677177202,0.0179258844973842
-0.656000000000000,0.122597024181800,0.0177792702525062
-0.655000000000000,0.123775117578856,0.0175613054338028
-0.654000000000000,0.124917519503771,0.0172699211497542
-0.653000000000000,0.126020965794614,0.0169065040916385
-0.652000000000000,0.127082365514424,0.0164761706022707
-0.651000000000000,0.128098800209191,0.0159881625122260
-0.650000000000000,0.129067522991827,0.0154563792820163
-0.649000000000000,0.129985957526881,0.0149000305464059
-0.648000000000000,0.130851696977380,0.0143443247151780
-0.647000000000000,0.131662502963775,0.0138209757130577
-0.646000000000000,0.132416304575363,0.0133680946638003
-0.645000000000000,0.133111197466580,0.0130287870315306
-0.644000000000000,0.133745443063917,0.0128477140535237
-0.643000000000000,0.134317467903884,0.0128653981524737
-0.642000000000000,0.134825863118106,0.0131113749058389
-0.641000000000000,0.135269384078209,0.0135987292847765
-0.640000000000000,0.135646950210549,0.0143225508192667
-0.639000000000000,0.135957644988765,0.0152628133628654
-0.638000000000000,0.136200716110705,0.0163898188132057
-0.637000000000000,0.136375575865183,0.0176696716647171
-0.636000000000000,0.136481801693326,0.0190682490804576
-0.635000000000000,0.136519136948810,0.0205534151133002
-0.634000000000000,0.136487491860980,0.0220959182225873
-0.633000000000000,0.136386944704714,0.0236695246539284
-0.632000000000000,0.136217743180720,0.0252507993626684
-0.631000000000000,0.135980306009788,0.0268187749123954
-0.630000000000000,0.135675224744262,0.0283546256386014
-0.629000000000000,0.135303265799463,0.0298413933138493
-0.628000000000000,0.134865372707084,0.0312637751063678
-0.627000000000000,0.134362668591377,0.0326079693054166
-0.626000000000000,0.133796458867324,0.0338615690657937
-0.625000000000000,0.133168234157679,0.0350134937622333
-0.624000000000000,0.132479673422671,0.0360539486685003
-0.623000000000000,0.131732647292103,0.0369744053059685
-0.622000000000000,0.130929221584339,0.0377675964078692
-0.621000000000000,0.130071660990027,0.0384275208323577
-0.620000000000000,0.129162432890063,0.0389494548959025
-0.619000000000000,0.128204211267017,0.0393299675127698
-0.618000000000000,0.127199880656654,0.0395669372582358
-0.617000000000000,0.126152540070924,0.0396595700639947
-0.616000000000000,0.125065506805608,0.0396084167387673
-0.615000000000000,0.123942320024206,0.0394153899112907
-0.614000000000000,0.122786743984405,0.0390837803331183
-0.613000000000000,0.121602770744307,0.0386182727608374
-0.612000000000000,0.120394622152297,0.0380249618542658
-0.611000000000000,0.119166750887162,0.0373113686541524
-0.610000000000000,0.117923840273941,0.0364864581894931
-0.609000000000000,0.116670802556811,0.0355606585223616
-0.608000000000000,0.115412775264079,0.0345458809224057
-0.607000000000000,0.114155115253839,0.0334555396485186
-0.606000000000000,0.112903389984575,0.0323045676679939
-0.605000000000000,0.111663365516192,0.0311094211009973
-0.604000000000000,0.110440990718105,0.0298880596621625
-0.603000000000000,0.109242377147358,0.0286598822935887
-0.602000000000000,0.108073774067652,0.0274455862509834
-0.601000000000000,0.106941538116673,0.0262669047735425
-0.600000000000000,0.105852097201591,0.0251461658812165
-0.599000000000000,0.104811908318085,0.0241056091147366
-0.598000000000000,0.103827409152558,0.0231664089978740
-0.597000000000000,0.102904963543530,0.0223473972500648
-0.596000000000000,0.102050801146116,0.0216635591922248
-0.595000000000000,0.101270951957226,0.0211244937758759
-0.594000000000000,0.100571176706541,0.0207331308860947
-0.593000000000000,0.0999568944803230,0.0204850297790982
-0.592000000000000,0.0994331092956712,0.0203684887001563
-0.591000000000000,0.0990043376507038,0.0203654915610052
-0.590000000000000,0.0986745393069787,0.0204532908823907
-0.589000000000000,0.0984470536814038,0.0206062846495021
-0.588000000000000,0.0983245442085729,0.0207978403697998
-0.587000000000000,0.0983089528642992,0.0210018232424741
-0.586000000000000,0.0984014667150249,0.0211937246285461
-0.585000000000000,0.0986024978904489,0.0213514008907286
-0.584000000000000,0.0989116777994192,0.0214554967996155
-0.583000000000000,0.0993278657667038,0.0214896476749355
-0.582000000000000,0.0998491716137662,0.0214405477129134
-0.581000000000000,0.100472991094605,0.0212979547520383
-0.580000000000000,0.101196052576819,0.0210546843160310
-0.579000000000000,0.102014472965454,0.0207066329873146
-0.578000000000000,0.102923820624261,0.0202528645339133
-0.577000000000000,0.103919182960569,0.0196957917545178
-0.576000000000000,0.104995236394988,0.0190414921702525
-0.575000000000000,0.106146316612956,0.0183002053208627
-0.574000000000000,0.107366487260958,0.0174870703774910
-0.573000000000000,0.108649605572924,0.0166231660962642
-0.572000000000000,0.109989383759597,0.0157368874141085
-0.571000000000000,0.111379445338001,0.0148655806479324
-0.570000000000000,0.112813375897964,0.0140570612248555
-0.569000000000000,0.114284768083323,0.0133700301455324
-0.568000000000000,0.115787260798732,0.0128715418082839
-0.567000000000000,0.117314572836377,0.0126293099675093
-0.566000000000000,0.118860531251811,0.0126985156128206
-0.565000000000000,0.120419094909293,0.0131076599322706
-0.564000000000000,0.121984373670434,0.0138516914509417
-0.563000000000000,0.123550643722773,0.0148968139418399
-0.562000000000000,0.125112359543814,0.0161927761757109
-0.561000000000000,0.126664162977490,0.0176849119213206
-0.560000000000000,0.128200889869460,0.0193216513305424
-0.559000000000000,0.129717574669677,0.0210575817744922
-0.558000000000000,0.131209453368858,0.0228538279980663
-0.557000000000000,0.132671965092676,0.0246772933759525
-0.556000000000000,0.134100752635568,0.0264996257404580
-0.555000000000000,0.135491662176444,0.0282962727271267
-0.554000000000000,0.136840742382055,0.0300457335602199
-0.553000000000000,0.138144243070862,0.0317290071412452
-0.552000000000000,0.139398613581056,0.0333292021824837
-0.551000000000000,0.140600500960864,0.0348312706896591
-0.550000000000000,0.141746748077337,0.0362218315439117
-0.549000000000000,0.142834391721120,0.0374890583311652
-0.548000000000000,0.143860660768937,0.0386226122048696
-0.547000000000000,0.144822974452513,0.0396136058031863
-0.546000000000000,0.145718940771834,0.0404545881527544
-0.545000000000000,0.146546355081970,0.0411395433486759
-0.544000000000000,0.147303198875691,0.0416638978781126
-0.543000000000000,0.147987638778617,0.0420245329767186
-0.542000000000000,0.148598025769425,0.0422197995412374
-0.541000000000000,0.149132894634489,0.0422495339896514
-0.540000000000000,0.149590963664020,0.0421150741484543
-0.539000000000000,0.149971134595288,0.0418192748147855
-0.538000000000000,0.150272492807526,0.0413665231290460
-0.537000000000000,0.150494307772717,0.0407627543238440
-0.536000000000000,0.150636033766366,0.0400154687928839
-0.535000000000000,0.150697310842641,0.0391337517318330
-0.534000000000000,0.150677966078708,0.0381282967930803
-0.533000000000000,0.150578015093691,0.0370114351673618
-0.532000000000000,0.150397663848367,0.0357971710755532
-0.531000000000000,0.150137310732392,0.0345012235127507
-0.530000000000000,0.149797548946395,0.0331410717287059
-0.529000000000000,0.149379169186766,0.0317359975750230
-0.528000000000000,0.148883162641049,0.0303071103885544
-0.527000000000000,0.148310724301701,0.0288773281172053
-0.526000000000000,0.147663256605191,0.0274712706176296
-0.525000000000000,0.146942373402081,0.0261149973026384
-0.524000000000000,0.146149904261466,0.0248354948577356
-0.523000000000000,0.145287899109867,0.0236598019736882
-0.522000000000000,0.144358633200067,0.0226136681695508
-0.521000000000000,0.143364612399088,0.0217197133989244
-0.520000000000000,0.142308578776313,0.0209952084799134
-0.519000000000000,0.141193516462043,0.0204498166031249
-0.518000000000000,0.140022657733281,0.0200838314016328
-0.517000000000000,0.138799489266498,0.0198874702853584
-0.516000000000000,0.137527758476172,0.0198415382493659
-0.515000000000000,0.136211479832146,0.0199193453859557
-0.514000000000000,0.134854941017857,0.0200893737597271
-0.513000000000000,0.133462708754422,0.0203180521696425
-0.512000000000000,0.132039634071919,0.0205721309602302
-0.511000000000000,0.130590856758559,0.0208204133508068
-0.510000000000000,0.129121808660446,0.0210348375676839
-0.509000000000000,0.127638215439684,0.0211910399927281
-0.508000000000000,0.126146096327242,0.0212685692554736
-0.507000000000000,0.124651761331030,0.0212509044451073
-0.506000000000000,0.123161805281454,0.0211253943468223
-0.505000000000000,0.121683098020548,0.0208832005762054
-0.504000000000000,0.120222769971963,0.0205193045606885
-0.503000000000000,0.118788192275354,0.0200326283922936
-0.502000000000000,0.117386950639339,0.0194263220847593
-0.501000000000000,0.116026812073690,0.0187082837977413
-0.500000000000000,0.114715683716689,0.0178920036316991
-0.499000000000000,0.113461563091307,0.0169978499272012
-0.498000000000000,0.112272479317027,0.0160549288845980
-0.497000000000000,0.111156425083407,0.0151035816276209
-0.496000000000000,0.110121279562131,0.0141982832246368
-0.495000000000000,0.109174722894231,0.0134098837868511
-0.494000000000000,0.108324143425084,0.0128245277769816
-0.493000000000000,0.107576539446025,0.0125349409240466
-0.492000000000000,0.106938417798117,0.0126214135890179
-0.491000000000000,0.106415692248612,0.0131284261848445
-0.490000000000000,0.106013585003108,0.0140520785943648
-0.489000000000000,0.105736535003271,0.0153477229507274
-0.488000000000000,0.105588116725577,0.0169498538264172
-0.487000000000000,0.105570973001693,0.0187899755974317
-0.486000000000000,0.105686764912859,0.0208061301981466
-0.485000000000000,0.105936141087712,0.0229456440645412
-0.484000000000000,0.106318727806839,0.0251645302272447
-0.483000000000000,0.106833140267054,0.0274258597489964
-0.482000000000000,0.107477014280706,0.0296981381982455
-0.481000000000000,0.108247056680261,0.0319540081633715
-0.480000000000000,0.109139111855384,0.0341693052893143
-0.479000000000000,0.110148241234725,0.0363224052335570
-0.478000000000000,0.111268812173156,0.0383937871109935
-0.477000000000000,0.112494592620086,0.0403657509104360
-0.476000000000000,0.113818848099784,0.0422222419950617
-0.475000000000000,0.115234437883141,0.0439487491232206
-0.474000000000000,0.116733907713199,0.0455322524084716
-0.473000000000000,0.118309577002896,0.0469612047343195
-0.472000000000000,0.119953618997197,0.0482255350790533
-0.471000000000000,0.121658132937983,0.0493166656280125
-0.470000000000000,0.123415207756575,0.0502275369329564
-0.469000000000000,0.125216977226417,0.0509526370574005
-0.468000000000000,0.127055666829599,0.0514880318527795
-0.467000000000000,0.128923632826722,0.0518313943983804
-0.466000000000000,0.130813394177746,0.0519820323125368
-0.465000000000000,0.132717658052854,0.0519409121733147
-0.464000000000000,0.134629339709944,0.0517106807196577
-0.463000000000000,0.136541577511489,0.0512956828668754
-0.462000000000000,0.138447743820082,0.0507019768772220
-0.461000000000000,0.140341452458702,0.0499373472766514
-0.460000000000000,0.142216563356969,0.0490113162852837
-0.459000000000000,0.144067184934499,0.0479351545911923
-0.458000000000000,0.145887674701765,0.0467218921703792
-0.457000000000000,0.147672638490704,0.0453863294150993
-0.456000000000000,0.149416928663864,0.0439450478780824
-0.455000000000000,0.151115641593334,0.0424164181658941
-0.454000000000000,0.152764114649601,0.0408205994758677
-0.453000000000000,0.154357922895893,0.0391795203652161
-0.452000000000000,0.155892875645254,0.0375168228445015
-0.451000000000000,0.157365013005153,0.0358577411321591
-0.450000000000000,0.158770602507256,0.0342288722420320
-0.449000000000000,0.160106135897555,0.0326577793169265
-0.448000000000000,0.161368326143715,0.0311723546045820
-0.447000000000000,0.162554104701770,0.0297998664044300
-0.446000000000000,0.163660619072540,0.0285656379686988
-0.445000000000000,0.164685230669045,0.0274913729830420
-0.444000000000000,0.165625513009197,0.0265932591226542
-0.443000000000000,0.166479250242876,0.0258801275454096
-0.442000000000000,0.167244436018846,0.0253520611601619
-0.441000000000000,0.167919272694512,0.0249998449217121
-0.440000000000000,0.168502170890112,0.0248054885817370
-0.439000000000000,0.168991749388359,0.0247437699595274
-0.438000000000000,0.169386835380608,0.0247844739153425
-0.437000000000000,0.169686465061319,0.0248948673549145
-0.436000000000000,0.169889884573604,0.0250419927844032
-0.435000000000000,0.169996551310144,0.0251945218175512
-0.434000000000000,0.170006135575422,0.0253240890164620
-0.433000000000000,0.169918522617140,0.0254061577895863
-0.432000000000000,0.169733815036745,0.0254205352350131
-0.431000000000000,0.169452335591072,0.0253516662881540
-0.430000000000000,0.169074630399236,0.0251888231636371
-0.429000000000000,0.168601472570941,0.0249262828465806
-0.428000000000000,0.168033866274230,0.0245635635034300
-0.427000000000000,0.167373051262270,0.0241057728352620
-0.426000000000000,0.166620507879981,0.0235641046418195
-0.425000000000000,0.165777962571861,0.0229564961192223
-0.424000000000000,0.164847393912235,0.0223084132949551
-0.423000000000000,0.163831039177903,0.0216536435413687
-0.422000000000000,0.162731401480605,0.0210348165851606
-0.421000000000000,0.161551257472439,0.0205031407432517
-0.420000000000000,0.160293665630834,0.0201165950998296
-0.419000000000000,0.158961975120381,0.0199357835282603
-0.418000000000000,0.157559835216053,0.0200172069840785
-0.417000000000000,0.156091205255227,0.0204050429183652
-0.416000000000000,0.154560365063568,0.0211240306042387
-0.415000000000000,0.152971925771027,0.0221763283547519
-0.414000000000000,0.151330840897803,0.0235434563981464
-0.413000000000000,0.149642417544567,0.0251919079181054
-0.412000000000000,0.147912327465203,0.0270797563698937
-0.411000000000000,0.146146617732216,0.0291621544090598
-0.410000000000000,0.144351720623357,0.0313949351215099
-0.409000000000000,0.142534462261932,0.0337365020581973
-0.408000000000000,0.140702069431995,0.0361485544175496
-0.407000000000000,0.138862173863625,0.0385961621849372
-0.406000000000000,0.137022813144422,0.0410475459332561
-0.405000000000000,0.135192427264913,0.0434737651103484
-0.404000000000000,0.133379849654025,0.0458484155705298
-0.403000000000000,0.131594291415881,0.0481473774141619
-0.402000000000000,0.129845317354601,0.0503486234997406
-0.401000000000000,0.128142812287992,0.0524320850121646
-0.400000000000000,0.126496936127093,0.0543795652315734
-0.399000000000000,0.124918066263788,0.0561746915965768
-0.398000000000000,0.123416725993182,0.0578028969010312
-0.397000000000000,0.122003498030711,0.0592514218300960
-0.396000000000000,0.120688922691015,0.0605093324952711
-0.395000000000000,0.119483380990301,0.0615675479548745
-0.394000000000000,0.118396963812497,0.0624188738416068
-0.393000000000000,0.117439329312563,0.0630580391631521
-0.392000000000000,0.116619551858269,0.0634817341196965
-0.391000000000000,0.115945966942086,0.0636886474228472
-0.390000000000000,0.115426017507165,0.0636795021285318
-0.389000000000000,0.115066107888559,0.0634570894284589
-0.388000000000000,0.114871471938213,0.0630263001859200
-0.387000000000000,0.114846061771865,0.0623941542431567
-0.386000000000000,0.114992462890936,0.0615698276416034
-0.385000000000000,0.115311840206238,0.0605646778298384
-0.384000000000000,0.115803917813901,0.0593922665983069
-0.383000000000000,0.116466993407931,0.0580683797370529
-0.382000000000000,0.117297986165527,0.0566110410597417
-0.381000000000000,0.118292515030475,0.0550405161900320
-0.380000000000000,0.119445002742424,0.0533792979934447
-0.379000000000000,0.120748799856721,0.0516520603236055
-0.378000000000000,0.122196322438540,0.0498855594261816
-0.377000000000000,0.123779197088774,0.0481084527418699
-0.376000000000000,0.125488407395721,0.0463509934824102
-0.375000000000000,0.127314436691433,0.0446445481178213
-0.374000000000000,0.129247402991510,0.0430208770198058
-0.373000000000000,0.131277183082754,0.0415111232180888
-0.372000000000000,0.133393523784974,0.0401444803859440
-0.371000000000000,0.135586139370866,0.0389465679154620
-0.370000000000000,0.137844794931758,0.0379376294331742
-0.369000000000000,0.140159376105588,0.0371307750302749
-0.368000000000000,0.142519946037424,0.0365305685135487
-0.367000000000000,0.144916790738017,0.0361322695719681
-0.366000000000000,0.147340454166679,0.0359219450286772
-0.365000000000000,0.149781764419314,0.0358774796441492
-0.364000000000000,0.152231852377918,0.0359703128755971
-0.363000000000000,0.154682164099160,0.0361675862516680
-0.362000000000000,0.157124468107106,0.0364343543703217
-0.361000000000000,0.159550858625174,0.0367355810151050
-0.360000000000000,0.161953755646915,0.0370377608559503
-0.359000000000000,0.164325902612679,0.0373101236101152
-0.358000000000000,0.166660362335144,0.0375254599047750
-0.357000000000000,0.168950511704189,0.0376606499711173
-0.356000000000000,0.171190035602140,0.0376969866672832
-0.355000000000000,0.173372920374396,0.0376203764538197
-0.354000000000000,0.175493447127177,0.0374214868181434
-0.353000000000000,0.177546185062904,0.0370958929150431
-0.352000000000000,0.179525985013053,0.0366442626172938
-0.351000000000000,0.181427973287131,0.0360726077086216
-0.350000000000000,0.183247545923279,0.0353926175273428
-0.349000000000000,0.184980363399750,0.0346220760719231
-0.348000000000000,0.186622345846020,0.0337853383989739
-0.347000000000000,0.188169668776636,0.0329137988096324
-0.346000000000000,0.189618759359126,0.0320462125996033
-0.345000000000000,0.190966293218826,0.0312286303696141
-0.344000000000000,0.192209191777598,0.0305135826774759
-0.343000000000000,0.193344620119639,0.0299580681538674
-0.342000000000000,0.194369985375550,0.0296199648496181
-0.341000000000000,0.195282935615147,0.0295528460466344
-0.340000000000000,0.196081359239927,0.0297998749317417
-0.339000000000000,0.196763384867420,0.0303882137826883
-0.338000000000000,0.197327381701688,0.0313256534682640
-0.337000000000000,0.197771960386836,0.0326005328806530
-0.336000000000000,0.198095974343544,0.0341847423995749
-0.335000000000000,0.198298521592083,0.0360385242274800
-0.334000000000000,0.198378947069188,0.0381155158040672
-0.333000000000000,0.198336845450271,0.0403669427729341
-0.332000000000000,0.198172064492911,0.0427445474326034
-0.331000000000000,0.197884708922172,0.0452023372686999
-0.330000000000000,0.197475144883163,0.0476974551545796
-0.329000000000000,0.196944004991231,0.0501904906501246
-0.328000000000000,0.196292194015287,0.0526454824067462
-0.327000000000000,0.195520895234866,0.0550297775666484
-0.326000000000000,0.194631577516647,0.0573138457509796
-0.325000000000000,0.193626003160968,0.0594710987943508
-0.324000000000000,0.192506236573454,0.0614777391212477
-0.323000000000000,0.191274653820728,0.0633126439141438
-0.322000000000000,0.189933953132221,0.0649572842327776
-0.321000000000000,0.188487166411688,0.0663956747191703
-0.320000000000000,0.186937671821828,0.0676143484129089
-0.319000000000000,0.185289207502550,0.0686023513108745
-0.318000000000000,0.183545886477034,0.0693512519742129
-0.317000000000000,0.181712212788732,0.0698551623656586
-0.316000000000000,0.179793098895239,0.0701107670201788
-0.315000000000000,0.177793884319875,0.0701173585315948
-0.314000000000000,0.175720355526508,0.0698768781417935
-0.313000000000000,0.173578766935063,0.0693939609266935
-0.312000000000000,0.171375862930960,0.0686759856587424
-0.311000000000000,0.169118900637902,0.0677331298420064
-0.310000000000000,0.166815673115628,0.0665784305746271
-0.309000000000000,0.164474532508111,0.0652278516404841
-0.308000000000000,0.162104412498496,0.0637003563130035
-0.307000000000000,0.159714849220614,0.0620179833695061
-0.306000000000000,0.157315999529949,0.0602059201665740
-0.305000000000000,0.154918655248168,0.0582925604765080
-0.304000000000000,0.152534251667159,0.0563095250613266
-0.303000000000000,0.150174868238415,0.0542916085216076
-0.302000000000000,0.147853218996942,0.0522765960773582
-0.301000000000000,0.145582629901227,0.0503048693917301
-0.300000000000000,0.143376999950911,0.0484186955404133
-0.299000000000000,0.141250742725368,0.0466610780394776
-0.298000000000000,0.139218704939126,0.0450740618739003
-0.297000000000000,0.137296058817081,0.0436964502354495
-0.296000000000000,0.135498165644456,0.0425610285368612
-0.295000000000000,0.133840408829068,0.0416915925741611
-0.294000000000000,0.132337996289302,0.0411002818759196
-0.293000000000000,0.131005733965347,0.0407858170041943
-0.292000000000000,0.129857774684931,0.0407331290520885
-0.291000000000000,0.128907349342583,0.0409145443021406
-0.290000000000000,0.128166490111457,0.0412922749390570
-0.289000000000000,0.127645757842992,0.0418216594876355
-0.288000000000000,0.127353987514204,0.0424545180128539
-0.287000000000000,0.127298066165682,0.0431421215295543
-0.286000000000000,0.127482756953351,0.0438375096988444
-0.285000000000000,0.127910580623166,0.0444971090463577
-0.284000000000000,0.128581762064884,0.0450817444692672
-0.283000000000000,0.129494245007518,0.0455571956727086
-0.282000000000000,0.130643772965288,0.0458944526804284
-0.281000000000000,0.132024029877326,0.0460697996744663
-0.280000000000000,0.133626830093296,0.0460648247792631
-0.279000000000000,0.135442344850732,0.0458664258679567
-0.278000000000000,0.137459351339978,0.0454668629640413
-0.277000000000000,0.139665490788741,0.0448638965752495
-0.276000000000000,0.142047523460065,0.0440610470023836
-0.275000000000000,0.144591570675066,0.0430680103440205
-0.274000000000000,0.147283336552427,0.0419012698437674
-0.273000000000000,0.150108304753691,0.0405849418020380
-0.272000000000000,0.153051907877256,0.0391518846140257
-0.271000000000000,0.156099669096193,0.0376450602811565
-0.270000000000000,0.159237317119212,0.0361190387032367
-0.269000000000000,0.162450876575705,0.0346413283484182
-0.268000000000000,0.165726736537140,0.0332928538693514
-0.267000000000000,0.169051700164488,0.0321664018634875
-0.266000000000000,0.172413018497800,0.0313614682940362
-0.265000000000000,0.175798411256882,0.0309743063250581
-0.264000000000000,0.179196077267173,0.0310838754597681
-0.263000000000000,0.182594696814051,0.0317375878188524
-0.262000000000000,0.185983427899718,0.0329428063698359
-0.261000000000000,0.189351898055303,0.0346680656655489
-0.260000000000000,0.192690193062843,0.0368527511129245
-0.259000000000000,0.195988843675991,0.0394200606690560
-0.258000000000000,0.199238811198043,0.0422882990935218
-0.257000000000000,0.202431472581121,0.0453782933577327
-0.256000000000000,0.205558605548832,0.0486171232043073
-0.255000000000000,0.208612374113197,0.0519393449790911
-0.254000000000000,0.211585314751153,0.0552868630056320
-0.253000000000000,0.214470323422715,0.0586082333233721
-0.252000000000000,0.217260643548186,0.0618578333387940
-0.251000000000000,0.219949855012396,0.0649950976566913
-0.250000000000000,0.222531864226951,0.0679838913774500
-0.249000000000000,0.225000895254352,0.0707920300191501
-0.248000000000000,0.227351481978673,0.0733909296918031
-0.247000000000000,0.229578461294484,0.0757553635639209
-0.246000000000000,0.231676967277533,0.0778633009569421
-0.245000000000000,0.233642426296278,0.0796958086192533
-0.244000000000000,0.235470553021807,0.0812369976187916
-0.243000000000000,0.237157347294316,0.0824740029420305
-0.242000000000000,0.238699091806610,0.0833969860093195
-0.241000000000000,0.240092350568650,0.0839991528901276
-0.240000000000000,0.241333968121729,0.0842767831041133
-0.239000000000000,0.242421069476122,0.0842292656275895
-0.238000000000000,0.243351060751959,0.0838591401865388
-0.237000000000000,0.244121630509468,0.0831721431855689
-0.236000000000000,0.244730751761572,0.0821772587520708
-0.235000000000000,0.245176684669106,0.0808867763915324
-0.234000000000000,0.245457979926618,0.0793163576374478
-0.233000000000000,0.245573482854880,0.0774851147588891
-0.232000000000000,0.245522338224905,0.0754157048810251
-0.231000000000000,0.245303995847512,0.0731344424341760
-0.230000000000000,0.244918216972310,0.0706714310648142
-0.229000000000000,0.244365081550620,0.0680607119919777
-0.228000000000000,0.243644996428175,0.0653404176425568
-0.227000000000000,0.242758704545749,0.0625529048218722
-0.226000000000000,0.241707295239063,0.0597448174325688
-0.225000000000000,0.240492215743598,0.0569669913552801
-0.224000000000000,0.239115284025207,0.0542740617720625
-0.223000000000000,0.237578703073845,0.0517235705028243
-0.222000000000000,0.235885076815037,0.0493743169462132
-0.221000000000000,0.234037427811950,0.0472836944796277
-0.220000000000000,0.232039216949665,0.0455038740258805
-0.219000000000000,0.229894365312107,0.0440770050945011
-0.218000000000000,0.227607278480325,0.0430300918520070
-0.217000000000000,0.225182873497369,0.0423706900555366
-0.216000000000000,0.222626608758402,0.0420847265970965
-0.215000000000000,0.219944517092721,0.0421372996486932
-0.214000000000000,0.217143242304177,0.0424763785712941
-0.213000000000000,0.214230079423984,0.0430383925067334
-0.212000000000000,0.211213018899772,0.0437542890785697
-0.211000000000000,0.208100794889802,0.0445548724414075
-0.210000000000000,0.204902937742269,0.0453748035401874
-0.209000000000000,0.201629830604716,0.0461551949666022
-0.208000000000000,0.198292769912734,0.0468450624014479
-0.207000000000000,0.194904029232224,0.0474020021014855
-0.206000000000000,0.191476925553647,0.0477924355490512
-0.205000000000000,0.188025886635352,0.0479916831544062
-0.204000000000000,0.184566517339834,0.0479840494232635
-0.203000000000000,0.181115662076501,0.0477630418569063
-0.202000000000000,0.177691459437928,0.0473318062988064
-0.201000000000000,0.174313383888289,0.0467038349118415
-0.200000000000000,0.171002267952333,0.0459039768450179
-0.199000000000000,0.167780296821698,0.0449697375727190
-0.198000000000000,0.164670965763345,0.0439527638617092
-0.197000000000000,0.161698989384065,0.0429202407741451
-0.196000000000000,0.158890150975048,0.0419556401103828
-0.195000000000000,0.156271080232182,0.0411578661336862
-0.194000000000000,0.153868949101542,0.0406374935886079
-0.193000000000000,0.151711078830470,0.0405088807705758
-0.192000000000000,0.149824456904915,0.0408780266240708
-0.191000000000000,0.148235170541424,0.0418282722452522
-0.190000000000000,0.146967773424876,0.0434082082509881
-0.189000000000000,0.146044613456790,0.0456263120774456
-0.188000000000000,0.145485159753988,0.0484539793171556
-0.187000000000000,0.145305374882540,0.0518347070775406
-0.186000000000000,0.145517181155730,0.0556952154504928
-0.185000000000000,0.146128066184996,0.0599550545266822
-0.184000000000000,0.147140862377622,0.0645332297000457
-0.183000000000000,0.148553718912865,0.0693519637277877
-0.182000000000000,0.150360265516449,0.0743383913886460
-0.181000000000000,0.152549948502827,0.0794250183464680
-0.180000000000000,0.155108504341968,0.0845495592620645
-0.179000000000000,0.158018526706714,0.0896545335434471
-0.178000000000000,0.161260080351738,0.0946868216107293
-0.177000000000000,0.164811318584594,0.0995972756092601
-0.176000000000000,0.168649068809696,0.104340418287720
-0.175000000000000,0.172749360556949,0.108874233682678
-0.174000000000000,0.177087880612810,0.113160040028470
-0.173000000000000,0.181640348934132,0.117162430802146
-0.172000000000000,0.186382816152612,0.120849269458209
-0.171000000000000,0.191291888435103,0.124191724812851
-0.170000000000000,0.196344888410247,0.127164336019430
-0.169000000000000,0.201519962178246,0.129745098094796
-0.168000000000000,0.206796142531443,0.131915560792983
-0.167000000000000,0.212153377846936,0.133660935217381
-0.166000000000000,0.217572535012255,0.134970203921670
-0.165000000000000,0.223035383465778,0.135836231405326
-0.164000000000000,0.228524566145746,0.136255872896767
-0.163000000000000,0.234023561948367,0.136230080164477
-0.162000000000000,0.239516643248818,0.135764003818519
-0.161000000000000,0.244988831157289,0.134867092157787
-0.160000000000000,0.250425850462542,0.133553187051817
-0.159000000000000,0.255814085643139,0.131840617553132
-0.158000000000000,0.261140538881596,0.129752291797155
-0.157000000000000,0.266392790678095,0.127315787066507
-0.156000000000000,0.271558963407925,0.124563436372649
-0.155000000000000,0.276627687982737,0.121532407093491
-0.154000000000000,0.281588073644808,0.118264762469765
-0.153000000000000,0.286429680833365,0.114807489270930
-0.152000000000000,0.291142497002501,0.111212463694353
-0.151000000000000,0.295716915233562,0.107536311580055
-0.150000000000000,0.300143715464799,0.103840097812152
-0.149000000000000,0.304414048152925,0.100188754262685
-0.148000000000000,0.308519420181534,0.0966501297325137
-0.147000000000000,0.312451682837299,0.0932935280741046
-0.146000000000000,0.316203021684714,0.0901876079348271
-0.145000000000000,0.319765948182374,0.0873975713200346
-0.144000000000000,0.323133292897423,0.0849816895532108
-0.143000000000000,0.326298200189171,0.0829874084797150
-0.142000000000000,0.329254124247533,0.0814475059330706
-0.141000000000000,0.331994826386569,0.0803769601453081
-0.140000000000000,0.334514373507905,0.0797712176154764
-0.139000000000000,0.336807137663034,0.0796063492386285
-0.138000000000000,0.338867796657624,0.0798411859802847
-0.137000000000000,0.340691335654820,0.0804210764800125
-0.136000000000000,0.342273049748539,0.0812825912773501
-0.135000000000000,0.343608547491753,0.0823584198403625
-0.134000000000000,0.344693755379247,0.0835818483182777
-0.133000000000000,0.345524923299243,0.0848904603768772
-0.132000000000000,0.346098630984147,0.0862289540375101
-0.131000000000000,0.346411795507532,0.0875511439152111
-0.130000000000000,0.346461679892886,0.0888213050432022
-0.129000000000000,0.346245902919872,0.0900150297727132
-0.128000000000000,0.345762450236392,0.0911197409265765
-0.127000000000000,0.345009686910129,0.0921349556896737
-0.126000000000000,0.343986371582136,0.0930723400924890
-0.125000000000000,0.342691672418051,0.0939555407769848
-0.124000000000000,0.341125185090676,0.0948197330170427
-0.123000000000000,0.339286953071802,0.0957107858421541
-0.122000000000000,0.337177490562622,0.0966839234227814
-0.121000000000000,0.334797808452132,0.0978017669652001
-0.120000000000000,0.332149443763298,0.0991316851453538
-0.119000000000000,0.329234493129330,0.100742471470443
-0.118000000000000,0.326055650939343,0.102700499135887
-0.117000000000000,0.322616252906626,0.105065652803416
-0.116000000000000,0.318920325946379,0.107887456951523
-0.115000000000000,0.314972645406437,0.111201860665662
-0.114000000000000,0.310778800877394,0.115029066913321
-0.113000000000000,0.306345272021056,0.119372620147421
-0.112000000000000,0.301679516101368,0.124219742411124
-0.111000000000000,0.296790069181870,0.129542706993385
-0.110000000000000,0.291686663268612,0.135300916373688
-0.109000000000000,0.286380362023948,0.141443325671718
-0.108000000000000,0.280883718045587,0.147910905104397
-0.107000000000000,0.275210955077802,0.154638927553493
-0.106000000000000,0.269378178863661,0.161558964484396
-0.105000000000000,0.263403620600733,0.168600552488841
-0.104000000000000,0.257307917034783,0.175692545453413
-0.103000000000000,0.251114430970911,0.182764195579704
-0.102000000000000,0.244849615179729,0.189746016528326
-0.101000000000000,0.238543421005399,0.196570480747439
-0.100000000000000,0.232229749987117,0.203172596151277
-0.0990000000000000,0.225946941869083,0.209490398471018
-0.0980000000000000,0.219738284710409,0.215465386948569
-0.0970000000000000,0.213652521504432,0.221042923594632
-0.0960000000000000,0.207744311890992,0.226172610309388
-0.0950000000000000,0.202074586675765,0.230808653725817
-0.0940000000000000,0.196710707436323,0.234910224480642
-0.0930000000000000,0.191726315966126,0.238441815499222
-0.0920000000000000,0.187200734431406,0.241373602561305
-0.0910000000000000,0.183217767056121,0.243681809686977
-0.0900000000000000,0.179863772476818,0.245349081569290
-0.0890000000000000,0.177224938807658,0.246364865224672
-0.0880000000000000,0.175383811621778,0.246725803080680
-0.0870000000000000,0.174415292653422,0.246436139701362
-0.0860000000000000,0.174382511386628,0.245508144046159
-0.0850000000000000,0.175333113087032,0.243962548272322
-0.0840000000000000,0.177296537017237,0.241829002202859
-0.0830000000000000,0.180282735891570,0.239146539097701
-0.0820000000000000,0.184282529159453,0.235964042461242
-0.0810000000000000,0.189269467318641,0.232340694200999
-0.0800000000000000,0.195202817437674,0.228346370165667
-0.0790000000000000,0.202031140620916,0.224061928453450
-0.0780000000000000,0.209695939433368,0.219579307660399
-0.0770000000000000,0.218134970086581,0.215001316255460
-0.0760000000000000,0.227284977634925,0.210440952830991
-0.0750000000000000,0.237083766778548,0.206020057010810
-0.0740000000000000,0.247471634525843,0.201867066314538
-0.0730000000000000,0.258392256554014,0.198113667845279
-0.0720000000000000,0.269793144481052,0.194890214149562
-0.0710000000000000,0.281625789821730,0.192319945504997
-0.0700000000000000,0.293845594721772,0.190512329489225
-0.0690000000000000,0.306411668763289,0.189556151026023
-0.0680000000000000,0.319286550647910,0.189513264281104
-0.0670000000000000,0.332435895997183,0.190414021145112
-0.0660000000000000,0.345828158668945,0.192255219865670
-0.0650000000000000,0.359434282716678,0.195000976329206
-0.0640000000000000,0.373227414847536,0.198586343557380
-0.0629999999999999,0.387182642297840,0.202922996928630
-0.0619999999999999,0.401276757829785,0.207906029786845
-0.0609999999999999,0.415488051558082,0.213420913905020
-0.0599999999999999,0.429796128155954,0.219349900676017
-0.0589999999999999,0.444181747385161,0.225577446148142
-0.0579999999999999,0.458626685646147,0.231994525909704
-0.0569999999999999,0.473113616215529,0.238501905347004
-0.0559999999999999,0.487626005937624,0.245012537114220
-0.0549999999999999,0.502148026304777,0.251453289629748
-0.0539999999999999,0.516664477059851,0.257766195299193
-0.0529999999999999,0.531160720660098,0.263909368489944
-0.0519999999999999,0.545622626140908,0.269857696742848
-0.0509999999999999,0.560036521103325,0.275603362733010
-0.0499999999999999,0.574389150717131,0.281156212527652
-0.0489999999999999,0.588667642780779,0.286543948539630
-0.0479999999999999,0.602859478010804,0.291812093237493
-0.0469999999999999,0.616952464847831,0.297023642596247
-0.0459999999999999,0.630934718165336,0.302258308149292
-0.0449999999999999,0.644794641352787,0.307611236623076
-0.0439999999999999,0.658520911318073,0.313191101225245
-0.0429999999999999,0.672102466017147,0.319117483988791
-0.0419999999999999,0.685528494172585,0.325517518227526
-0.0409999999999999,0.698788426888952,0.332521834524623
-0.0400000000000000,0.711871930912265,0.340259946862432
-0.0390000000000000,0.724768903314654,0.348855313856717
-0.0380000000000000,0.737469467414192,0.358420393300798
-0.0370000000000000,0.749963969764734,0.369052054031760
-0.0360000000000000,0.762242978071806,0.380827700405121
-0.0350000000000000,0.774297279908909,0.393802396748827
-0.0340000000000000,0.786117882124311,0.408007163350676
-0.0330000000000000,0.797696010841950,0.423448476454918
-0.0320000000000000,0.809023111971791,0.440108872369713
-0.0310000000000000,0.820090852155058,0.457948455596698
-0.0300000000000000,0.830891120078553,0.476907056726123
-0.0290000000000000,0.841416028099851,0.496906778035136
-0.0280000000000000,0.851657914131797,0.517854693213401
-0.0270000000000000,0.861609343740467,0.539645517507700
-0.0260000000000000,0.871263112415798,0.562164121332702
-0.0250000000000000,0.880612247978490,0.585287813233567
-0.0240000000000000,0.889650013090659,0.608888360894103
-0.0230000000000000,0.898369907841080,0.632833749631202
-0.0220000000000000,0.906765672378906,0.656989697230336
-0.0210000000000000,0.914831289572337,0.681220954199712
-0.0200000000000000,0.922560987671106,0.705392422092840
-0.0190000000000000,0.929949242953713,0.729370121804678
-0.0180000000000000,0.936990782342186,0.753022040542712
-0.0170000000000000,0.943680585968828,0.776218881842088
-0.0160000000000000,0.950013889680907,0.798834738401178
-0.0150000000000000,0.955986187470550,0.820747703171327
-0.0140000000000000,0.961593233818364,0.841840430301297
-0.0130000000000000,0.966831045940382,0.862000654310049
-0.0120000000000000,0.971695905928927,0.881121673240980
-0.0110000000000000,0.976184362778929,0.899102799485574
-0.0100000000000000,0.980293234292064,0.915849780381069
-0.00900000000000001,0.984019608851845,0.931275189506924
-0.00800000000000001,0.987360847063545,0.945298788754277
-0.00700000000000001,0.990314583253496,0.957847860655957
-0.00600000000000001,0.992878726822914,0.968857510086438
-0.00500000000000000,0.995051463452056,0.978270934225864
-0.00400000000000000,0.996831256150998,0.986039659593222
-0.00300000000000000,0.998216846153949,0.992123744961551
-0.00200000000000000,0.999207253654446,0.996491949049545
-0.00100000000000000,0.999801778379351,0.999121862020850
0,1,1
0.00100000000000000,0.999801778379351,0.999121862020850
0.00200000000000000,0.999207253654446,0.996491949049545
0.00300000000000000,0.998216846153949,0.992123744961551
0.00400000000000000,0.996831256150998,0.986039659593222
0.00500000000000000,0.995051463452056,0.978270934225864
0.00600000000000001,0.992878726822914,0.968857510086438
0.00700000000000001,0.990314583253496,0.957847860655957
0.00800000000000001,0.987360847063545,0.945298788754277
0.00900000000000001,0.984019608851845,0.931275189506924
0.0100000000000000,0.980293234292064,0.915849780381069
0.0110000000000000,0.976184362778929,0.899102799485574
0.0120000000000000,0.971695905928927,0.881121673240980
0.0130000000000000,0.966831045940382,0.862000654310049
0.0140000000000000,0.961593233818364,0.841840430301297
0.0150000000000000,0.955986187470550,0.820747703171327
0.0160000000000000,0.950013889680907,0.798834738401178
0.0170000000000000,0.943680585968828,0.776218881842088
0.0180000000000000,0.936990782342186,0.753022040542712
0.0190000000000000,0.929949242953713,0.729370121804678
0.0200000000000000,0.922560987671106,0.705392422092840
0.0210000000000000,0.914831289572337,0.681220954199712
0.0220000000000000,0.906765672378906,0.656989697230336
0.0230000000000000,0.898369907841080,0.632833749631202
0.0240000000000000,0.889650013090659,0.608888360894103
0.0250000000000000,0.880612247978490,0.585287813233567
0.0260000000000000,0.871263112415798,0.562164121332702
0.0270000000000000,0.861609343740467,0.539645517507700
0.0280000000000000,0.851657914131797,0.517854693213401
0.0290000000000000,0.841416028099851,0.496906778035136
0.0300000000000000,0.830891120078553,0.476907056726123
0.0310000000000000,0.820090852155058,0.457948455596698
0.0320000000000000,0.809023111971791,0.440108872369713
0.0330000000000000,0.797696010841950,0.423448476454918
0.0340000000000000,0.786117882124311,0.408007163350676
0.0350000000000000,0.774297279908909,0.393802396748827
0.0360000000000000,0.762242978071806,0.380827700405121
0.0370000000000000,0.749963969764734,0.369052054031760
0.0380000000000000,0.737469467414192,0.358420393300798
0.0390000000000000,0.724768903314654,0.348855313856717
0.0400000000000000,0.711871930912265,0.340259946862432
0.0409999999999999,0.698788426888952,0.332521834524623
0.0419999999999999,0.685528494172585,0.325517518227526
0.0429999999999999,0.672102466017147,0.319117483988791
0.0439999999999999,0.658520911318073,0.313191101225245
0.0449999999999999,0.644794641352787,0.307611236623076
0.0459999999999999,0.630934718165336,0.302258308149292
0.0469999999999999,0.616952464847831,0.297023642596247
0.0479999999999999,0.602859478010804,0.291812093237493
0.0489999999999999,0.588667642780779,0.286543948539630
0.0499999999999999,0.574389150717131,0.281156212527652
0.0509999999999999,0.560036521103325,0.275603362733010
0.0519999999999999,0.545622626140908,0.269857696742848
0.0529999999999999,0.531160720660098,0.263909368489944
0.0539999999999999,0.516664477059851,0.257766195299193
0.0549999999999999,0.502148026304777,0.251453289629748
0.0559999999999999,0.487626005937624,0.245012537114220
0.0569999999999999,0.473113616215529,0.238501905347004
0.0579999999999999,0.458626685646147,0.231994525909704
0.0589999999999999,0.444181747385161,0.225577446148142
0.0599999999999999,0.429796128155954,0.219349900676017
0.0609999999999999,0.415488051558082,0.213420913905020
0.0619999999999999,0.401276757829785,0.207906029786845
0.0629999999999999,0.387182642297840,0.202922996928630
0.0640000000000000,0.373227414847536,0.198586343557380
0.0650000000000000,0.359434282716678,0.195000976329206
0.0660000000000000,0.345828158668945,0.192255219865670
0.0670000000000000,0.332435895997183,0.190414021145112
0.0680000000000000,0.319286550647910,0.189513264281104
0.0690000000000000,0.306411668763289,0.189556151026023
0.0700000000000000,0.293845594721772,0.190512329489225
0.0710000000000000,0.281625789821730,0.192319945504997
0.0720000000000000,0.269793144481052,0.194890214149562
0.0730000000000000,0.258392256554014,0.198113667845279
0.0740000000000000,0.247471634525843,0.201867066314538
0.0750000000000000,0.237083766778548,0.206020057010810
0.0760000000000000,0.227284977634925,0.210440952830991
0.0770000000000000,0.218134970086581,0.215001316255460
0.0780000000000000,0.209695939433368,0.219579307660399
0.0790000000000000,0.202031140620916,0.224061928453450
0.0800000000000000,0.195202817437674,0.228346370165667
0.0810000000000000,0.189269467318641,0.232340694200999
0.0820000000000000,0.184282529159453,0.235964042461242
0.0830000000000000,0.180282735891570,0.239146539097701
0.0840000000000000,0.177296537017237,0.241829002202859
0.0850000000000000,0.175333113087032,0.243962548272322
0.0860000000000000,0.174382511386628,0.245508144046159
0.0870000000000000,0.174415292653422,0.246436139701362
0.0880000000000000,0.175383811621778,0.246725803080680
0.0890000000000000,0.177224938807658,0.246364865224672
0.0900000000000000,0.179863772476818,0.245349081569290
0.0910000000000000,0.183217767056121,0.243681809686977
0.0920000000000000,0.187200734431406,0.241373602561305
0.0930000000000000,0.191726315966126,0.238441815499222
0.0940000000000000,0.196710707436323,0.234910224480642
0.0950000000000000,0.202074586675765,0.230808653725817
0.0960000000000000,0.207744311890992,0.226172610309388
0.0970000000000000,0.213652521504432,0.221042923594632
0.0980000000000000,0.219738284710409,0.215465386948569
0.0990000000000000,0.225946941869083,0.209490398471018
0.100000000000000,0.232229749987117,0.203172596151277
0.101000000000000,0.238543421005399,0.196570480747439
0.102000000000000,0.244849615179729,0.189746016528326
0.103000000000000,0.251114430970911,0.182764195579704
0.104000000000000,0.257307917034783,0.175692545453413
0.105000000000000,0.263403620600733,0.168600552488841
0.106000000000000,0.269378178863661,0.161558964484396
0.107000000000000,0.275210955077802,0.154638927553493
0.108000000000000,0.280883718045587,0.147910905104397
0.109000000000000,0.286380362023948,0.141443325671718
0.110000000000000,0.291686663268612,0.135300916373688
0.111000000000000,0.296790069181870,0.129542706993385
0.112000000000000,0.301679516101368,0.124219742411124
0.113000000000000,0.306345272021056,0.119372620147421
0.114000000000000,0.310778800877394,0.115029066913321
0.115000000000000,0.314972645406437,0.111201860665662
0.116000000000000,0.318920325946379,0.107887456951523
0.117000000000000,0.322616252906626,0.105065652803416
0.118000000000000,0.326055650939343,0.102700499135887
0.119000000000000,0.329234493129330,0.100742471470443
0.120000000000000,0.332149443763298,0.0991316851453538
0.121000000000000,0.334797808452132,0.0978017669652001
0.122000000000000,0.337177490562622,0.0966839234227814
0.123000000000000,0.339286953071802,0.0957107858421541
0.124000000000000,0.341125185090676,0.0948197330170427
0.125000000000000,0.342691672418051,0.0939555407769848
0.126000000000000,0.343986371582136,0.0930723400924890
0.127000000000000,0.345009686910129,0.0921349556896737
0.128000000000000,0.345762450236392,0.0911197409265765
0.129000000000000,0.346245902919872,0.0900150297727132
0.130000000000000,0.346461679892886,0.0888213050432022
0.131000000000000,0.346411795507532,0.0875511439152111
0.132000000000000,0.346098630984147,0.0862289540375101
0.133000000000000,0.345524923299243,0.0848904603768772
0.134000000000000,0.344693755379247,0.0835818483182777
0.135000000000000,0.343608547491753,0.0823584198403625
0.136000000000000,0.342273049748539,0.0812825912773501
0.137000000000000,0.340691335654820,0.0804210764800125
0.138000000000000,0.338867796657624,0.0798411859802847
0.139000000000000,0.336807137663034,0.0796063492386285
0.140000000000000,0.334514373507905,0.0797712176154764
0.141000000000000,0.331994826386569,0.0803769601453081
0.142000000000000,0.329254124247533,0.0814475059330706
0.143000000000000,0.326298200189171,0.0829874084797150
0.144000000000000,0.323133292897423,0.0849816895532108
0.145000000000000,0.319765948182374,0.0873975713200346
0.146000000000000,0.316203021684714,0.0901876079348271
0.147000000000000,0.312451682837299,0.0932935280741046
0.148000000000000,0.308519420181534,0.0966501297325137
0.149000000000000,0.304414048152925,0.100188754262685
0.150000000000000,0.300143715464799,0.103840097812152
0.151000000000000,0.295716915233562,0.107536311580055
0.152000000000000,0.291142497002501,0.111212463694353
0.153000000000000,0.286429680833365,0.114807489270930
0.154000000000000,0.281588073644808,0.118264762469765
0.155000000000000,0.276627687982737,0.121532407093491
0.156000000000000,0.271558963407925,0.124563436372649
0.157000000000000,0.266392790678095,0.127315787066507
0.158000000000000,0.261140538881596,0.129752291797155
0.159000000000000,0.255814085643139,0.131840617553132
0.160000000000000,0.250425850462542,0.133553187051817
0.161000000000000,0.244988831157289,0.134867092157787
0.162000000000000,0.239516643248818,0.135764003818519
0.163000000000000,0.234023561948367,0.136230080164477
0.164000000000000,0.228524566145746,0.136255872896767
0.165000000000000,0.223035383465778,0.135836231405326
0.166000000000000,0.217572535012255,0.134970203921670
0.167000000000000,0.212153377846936,0.133660935217381
0.168000000000000,0.206796142531443,0.131915560792983
0.169000000000000,0.201519962178246,0.129745098094796
0.170000000000000,0.196344888410247,0.127164336019430
0.171000000000000,0.191291888435103,0.124191724812851
0.172000000000000,0.186382816152612,0.120849269458209
0.173000000000000,0.181640348934132,0.117162430802146
0.174000000000000,0.177087880612810,0.113160040028470
0.175000000000000,0.172749360556949,0.108874233682678
0.176000000000000,0.168649068809696,0.104340418287720
0.177000000000000,0.164811318584594,0.0995972756092601
0.178000000000000,0.161260080351738,0.0946868216107293
0.179000000000000,0.158018526706714,0.0896545335434471
0.180000000000000,0.155108504341968,0.0845495592620645
0.181000000000000,0.152549948502827,0.0794250183464680
0.182000000000000,0.150360265516449,0.0743383913886460
0.183000000000000,0.148553718912865,0.0693519637277877
0.184000000000000,0.147140862377622,0.0645332297000457
0.185000000000000,0.146128066184996,0.0599550545266822
0.186000000000000,0.145517181155730,0.0556952154504928
0.187000000000000,0.145305374882540,0.0518347070775406
0.188000000000000,0.145485159753988,0.0484539793171556
0.189000000000000,0.146044613456790,0.0456263120774456
0.190000000000000,0.146967773424876,0.0434082082509881
0.191000000000000,0.148235170541424,0.0418282722452522
0.192000000000000,0.149824456904915,0.0408780266240708
0.193000000000000,0.151711078830470,0.0405088807705758
0.194000000000000,0.153868949101542,0.0406374935886079
0.195000000000000,0.156271080232182,0.0411578661336862
0.196000000000000,0.158890150975048,0.0419556401103828
0.197000000000000,0.161698989384065,0.0429202407741451
0.198000000000000,0.164670965763345,0.0439527638617092
0.199000000000000,0.167780296821698,0.0449697375727190
0.200000000000000,0.171002267952333,0.0459039768450179
0.201000000000000,0.174313383888289,0.0467038349118415
0.202000000000000,0.177691459437928,0.0473318062988064
0.203000000000000,0.181115662076501,0.0477630418569063
0.204000000000000,0.184566517339834,0.0479840494232635
0.205000000000000,0.188025886635352,0.0479916831544062
0.206000000000000,0.191476925553647,0.0477924355490512
0.207000000000000,0.194904029232224,0.0474020021014855
0.208000000000000,0.198292769912734,0.0468450624014479
0.209000000000000,0.201629830604716,0.0461551949666022
0.210000000000000,0.204902937742269,0.0453748035401874
0.211000000000000,0.208100794889802,0.0445548724414075
0.212000000000000,0.211213018899772,0.0437542890785697
0.213000000000000,0.214230079423984,0.0430383925067334
0.214000000000000,0.217143242304177,0.0424763785712941
0.215000000000000,0.219944517092721,0.0421372996486932
0.216000000000000,0.222626608758402,0.0420847265970965
0.217000000000000,0.225182873497369,0.0423706900555366
0.218000000000000,0.227607278480325,0.0430300918520070
0.219000000000000,0.229894365312107,0.0440770050945011
0.220000000000000,0.232039216949665,0.0455038740258805
0.221000000000000,0.234037427811950,0.0472836944796277
0.222000000000000,0.235885076815037,0.0493743169462132
0.223000000000000,0.237578703073845,0.0517235705028243
0.224000000000000,0.239115284025207,0.0542740617720625
0.225000000000000,0.240492215743598,0.0569669913552801
0.226000000000000,0.241707295239063,0.0597448174325688
0.227000000000000,0.242758704545749,0.0625529048218722
0.228000000000000,0.243644996428175,0.0653404176425568
0.229000000000000,0.244365081550620,0.0680607119919777
0.230000000000000,0.244918216972310,0.0706714310648142
0.231000000000000,0.245303995847512,0.0731344424341760
0.232000000000000,0.245522338224905,0.0754157048810251
0.233000000000000,0.245573482854880,0.0774851147588891
0.234000000000000,0.245457979926618,0.0793163576374478
0.235000000000000,0.245176684669106,0.0808867763915324
0.236000000000000,0.244730751761572,0.0821772587520708
0.237000000000000,0.244121630509468,0.0831721431855689
0.238000000000000,0.243351060751959,0.0838591401865388
0.239000000000000,0.242421069476122,0.0842292656275895
0.240000000000000,0.241333968121729,0.0842767831041133
0.241000000000000,0.240092350568650,0.0839991528901276
0.242000000000000,0.238699091806610,0.0833969860093195
0.243000000000000,0.237157347294316,0.0824740029420305
0.244000000000000,0.235470553021807,0.0812369976187916
0.245000000000000,0.233642426296278,0.0796958086192533
0.246000000000000,0.231676967277533,0.0778633009569421
0.247000000000000,0.229578461294484,0.0757553635639209
0.248000000000000,0.227351481978673,0.0733909296918031
0.249000000000000,0.225000895254352,0.0707920300191501
0.250000000000000,0.222531864226951,0.0679838913774500
0.251000000000000,0.219949855012396,0.0649950976566913
0.252000000000000,0.217260643548186,0.0618578333387940
0.253000000000000,0.214470323422715,0.0586082333233721
0.254000000000000,0.211585314751153,0.0552868630056320
0.255000000000000,0.208612374113197,0.0519393449790911
0.256000000000000,0.205558605548832,0.0486171232043073
0.257000000000000,0.202431472581121,0.0453782933577327
0.258000000000000,0.199238811198043,0.0422882990935218
0.259000000000000,0.195988843675991,0.0394200606690560
0.260000000000000,0.192690193062843,0.0368527511129245
0.261000000000000,0.189351898055303,0.0346680656655489
0.262000000000000,0.185983427899718,0.0329428063698359
0.263000000000000,0.182594696814051,0.0317375878188524
0.264000000000000,0.179196077267173,0.0310838754597681
0.265000000000000,0.175798411256882,0.0309743063250581
0.266000000000000,0.172413018497800,0.0313614682940362
0.267000000000000,0.169051700164488,0.0321664018634875
0.268000000000000,0.165726736537140,0.0332928538693514
0.269000000000000,0.162450876575705,0.0346413283484182
0.270000000000000,0.159237317119212,0.0361190387032367
0.271000000000000,0.156099669096193,0.0376450602811565
0.272000000000000,0.153051907877256,0.0391518846140257
0.273000000000000,0.150108304753691,0.0405849418020380
0.274000000000000,0.147283336552427,0.0419012698437674
0.275000000000000,0.144591570675066,0.0430680103440205
0.276000000000000,0.142047523460065,0.0440610470023836
0.277000000000000,0.139665490788741,0.0448638965752495
0.278000000000000,0.137459351339978,0.0454668629640413
0.279000000000000,0.135442344850732,0.0458664258679567
0.280000000000000,0.133626830093296,0.0460648247792631
0.281000000000000,0.132024029877326,0.0460697996744663
0.282000000000000,0.130643772965288,0.0458944526804284
0.283000000000000,0.129494245007518,0.0455571956727086
0.284000000000000,0.128581762064884,0.0450817444692672
0.285000000000000,0.127910580623166,0.0444971090463577
0.286000000000000,0.127482756953351,0.0438375096988444
0.287000000000000,0.127298066165682,0.0431421215295543
0.288000000000000,0.127353987514204,0.0424545180128539
0.289000000000000,0.127645757842992,0.0418216594876355
0.290000000000000,0.128166490111457,0.0412922749390570
0.291000000000000,0.128907349342583,0.0409145443021406
0.292000000000000,0.129857774684931,0.0407331290520885
0.293000000000000,0.131005733965347,0.0407858170041943
0.294000000000000,0.132337996289302,0.0411002818759196
0.295000000000000,0.133840408829068,0.0416915925741611
0.296000000000000,0.135498165644456,0.0425610285368612
0.297000000000000,0.137296058817081,0.0436964502354495
0.298000000000000,0.139218704939126,0.0450740618739003
0.299000000000000,0.141250742725368,0.0466610780394776
0.300000000000000,0.143376999950911,0.0484186955404133
0.301000000000000,0.145582629901227,0.0503048693917301
0.302000000000000,0.147853218996942,0.0522765960773582
0.303000000000000,0.150174868238415,0.0542916085216076
0.304000000000000,0.152534251667159,0.0563095250613266
0.305000000000000,0.154918655248168,0.0582925604765080
0.306000000000000,0.157315999529949,0.0602059201665740
0.307000000000000,0.159714849220614,0.0620179833695061
0.308000000000000,0.162104412498496,0.0637003563130035
0.309000000000000,0.164474532508111,0.0652278516404841
0.310000000000000,0.166815673115628,0.0665784305746271
0.311000000000000,0.169118900637902,0.0677331298420064
0.312000000000000,0.171375862930960,0.0686759856587424
0.313000000000000,0.173578766935063,0.0693939609266935
0.314000000000000,0.175720355526508,0.0698768781417935
0.315000000000000,0.177793884319875,0.0701173585315948
0.316000000000000,0.179793098895239,0.0701107670201788
0.317000000000000,0.181712212788732,0.0698551623656586
0.318000000000000,0.183545886477034,0.0693512519742129
0.319000000000000,0.185289207502550,0.0686023513108745
0.320000000000000,0.186937671821828,0.0676143484129089
0.321000000000000,0.188487166411688,0.0663956747191703
0.322000000000000,0.189933953132221,0.0649572842327776
0.323000000000000,0.191274653820728,0.0633126439141438
0.324000000000000,0.192506236573454,0.0614777391212477
0.325000000000000,0.193626003160968,0.0594710987943508
0.326000000000000,0.194631577516647,0.0573138457509796
0.327000000000000,0.195520895234866,0.0550297775666484
0.328000000000000,0.196292194015287,0.0526454824067462
0.329000000000000,0.196944004991231,0.0501904906501246
0.330000000000000,0.197475144883163,0.0476974551545796
0.331000000000000,0.197884708922172,0.0452023372686999
0.332000000000000,0.198172064492911,0.0427445474326034
0.333000000000000,0.198336845450271,0.0403669427729341
0.334000000000000,0.198378947069188,0.0381155158040672
0.335000000000000,0.198298521592083,0.0360385242274800
0.336000000000000,0.198095974343544,0.0341847423995749
0.337000000000000,0.197771960386836,0.0326005328806530
0.338000000000000,0.197327381701688,0.0313256534682640
0.339000000000000,0.196763384867420,0.0303882137826883
0.340000000000000,0.196081359239927,0.0297998749317417
0.341000000000000,0.195282935615147,0.0295528460466344
0.342000000000000,0.194369985375550,0.0296199648496181
0.343000000000000,0.193344620119639,0.0299580681538674
0.344000000000000,0.192209191777598,0.0305135826774759
0.345000000000000,0.190966293218826,0.0312286303696141
0.346000000000000,0.189618759359126,0.0320462125996033
0.347000000000000,0.188169668776636,0.0329137988096324
0.348000000000000,0.186622345846020,0.0337853383989739
0.349000000000000,0.184980363399750,0.0346220760719231
0.350000000000000,0.183247545923279,0.0353926175273428
0.351000000000000,0.181427973287131,0.0360726077086216
0.352000000000000,0.179525985013053,0.0366442626172938
0.353000000000000,0.177546185062904,0.0370958929150431
0.354000000000000,0.175493447127177,0.0374214868181434
0.355000000000000,0.173372920374396,0.0376203764538197
0.356000000000000,0.171190035602140,0.0376969866672832
0.357000000000000,0.168950511704189,0.0376606499711173
0.358000000000000,0.166660362335144,0.0375254599047750
0.359000000000000,0.164325902612679,0.0373101236101152
0.360000000000000,0.161953755646915,0.0370377608559503
0.361000000000000,0.159550858625174,0.0367355810151050
0.362000000000000,0.157124468107106,0.0364343543703217
0.363000000000000,0.154682164099160,0.0361675862516680
0.364000000000000,0.152231852377918,0.0359703128755971
0.365000000000000,0.149781764419314,0.0358774796441492
0.366000000000000,0.147340454166679,0.0359219450286772
0.367000000000000,0.144916790738017,0.0361322695719681
0.368000000000000,0.142519946037424,0.0365305685135487
0.369000000000000,0.140159376105588,0.0371307750302749
0.370000000000000,0.137844794931758,0.0379376294331742
0.371000000000000,0.135586139370866,0.0389465679154620
0.372000000000000,0.133393523784974,0.0401444803859440
0.373000000000000,0.131277183082754,0.0415111232180888
0.374000000000000,0.129247402991510,0.0430208770198058
0.375000000000000,0.127314436691433,0.0446445481178213
0.376000000000000,0.125488407395721,0.0463509934824102
0.377000000000000,0.123779197088774,0.0481084527418699
0.378000000000000,0.122196322438540,0.0498855594261816
0.379000000000000,0.120748799856721,0.0516520603236055
0.380000000000000,0.119445002742424,0.0533792979934447
0.381000000000000,0.118292515030475,0.0550405161900320
0.382000000000000,0.117297986165527,0.0566110410597417
0.383000000000000,0.116466993407931,0.0580683797370529
0.384000000000000,0.115803917813901,0.0593922665983069
0.385000000000000,0.115311840206238,0.0605646778298384
0.386000000000000,0.114992462890936,0.0615698276416034
0.387000000000000,0.114846061771865,0.0623941542431567
0.388000000000000,0.114871471938213,0.0630263001859200
0.389000000000000,0.115066107888559,0.0634570894284589
0.390000000000000,0.115426017507165,0.0636795021285318
0.391000000000000,0.115945966942086,0.0636886474228472
0.392000000000000,0.116619551858269,0.0634817341196965
0.393000000000000,0.117439329312563,0.0630580391631521
0.394000000000000,0.118396963812497,0.0624188738416068
0.395000000000000,0.119483380990301,0.0615675479548745
0.396000000000000,0.120688922691015,0.0605093324952711
0.397000000000000,0.122003498030711,0.0592514218300960
0.398000000000000,0.123416725993182,0.0578028969010312
0.399000000000000,0.124918066263788,0.0561746915965768
0.400000000000000,0.126496936127093,0.0543795652315734
0.401000000000000,0.128142812287992,0.0524320850121646
0.402000000000000,0.129845317354601,0.0503486234997406
0.403000000000000,0.131594291415881,0.0481473774141619
0.404000000000000,0.133379849654025,0.0458484155705298
0.405000000000000,0.135192427264913,0.0434737651103484
0.406000000000000,0.137022813144422,0.0410475459332561
0.407000000000000,0.138862173863625,0.0385961621849372
0.408000000000000,0.140702069431995,0.0361485544175496
0.409000000000000,0.142534462261932,0.0337365020581973
0.410000000000000,0.144351720623357,0.0313949351215099
0.411000000000000,0.146146617732216,0.0291621544090598
0.412000000000000,0.147912327465203,0.0270797563698937
0.413000000000000,0.149642417544567,0.0251919079181054
0.414000000000000,0.151330840897803,0.0235434563981464
0.415000000000000,0.152971925771027,0.0221763283547519
0.416000000000000,0.154560365063568,0.0211240306042387
0.417000000000000,0.156091205255227,0.0204050429183652
0.418000000000000,0.157559835216053,0.0200172069840785
0.419000000000000,0.158961975120381,0.0199357835282603
0.420000000000000,0.160293665630834,0.0201165950998296
0.421000000000000,0.161551257472439,0.0205031407432517
0.422000000000000,0.162731401480605,0.0210348165851606
0.423000000000000,0.163831039177903,0.0216536435413687
0.424000000000000,0.164847393912235,0.0223084132949551
0.425000000000000,0.165777962571861,0.0229564961192223
0.426000000000000,0.166620507879981,0.0235641046418195
0.427000000000000,0.167373051262270,0.0241057728352620
0.428000000000000,0.168033866274230,0.0245635635034300
0.429000000000000,0.168601472570941,0.0249262828465806
0.430000000000000,0.169074630399236,0.0251888231636371
0.431000000000000,0.169452335591072,0.0253516662881540
0.432000000000000,0.169733815036745,0.0254205352350131
0.433000000000000,0.169918522617140,0.0254061577895863
0.434000000000000,0.170006135575422,0.0253240890164620
0.435000000000000,0.169996551310144,0.0251945218175512
0.436000000000000,0.169889884573604,0.0250419927844032
0.437000000000000,0.169686465061319,0.0248948673549145
0.438000000000000,0.169386835380608,0.0247844739153425
0.439000000000000,0.168991749388359,0.0247437699595274
0.440000000000000,0.168502170890112,0.0248054885817370
0.441000000000000,0.167919272694512,0.0249998449217121
0.442000000000000,0.167244436018846,0.0253520611601619
0.443000000000000,0.166479250242876,0.0258801275454096
0.444000000000000,0.165625513009197,0.0265932591226542
0.445000000000000,0.164685230669045,0.0274913729830420
0.446000000000000,0.163660619072540,0.0285656379686988
0.447000000000000,0.162554104701770,0.0297998664044300
0.448000000000000,0.161368326143715,0.0311723546045820
0.449000000000000,0.160106135897555,0.0326577793169265
0.450000000000000,0.158770602507256,0.0342288722420320
0.451000000000000,0.157365013005153,0.0358577411321591
0.452000000000000,0.155892875645254,0.0375168228445015
0.453000000000000,0.154357922895893,0.0391795203652161
0.454000000000000,0.152764114649601,0.0408205994758677
0.455000000000000,0.151115641593334,0.0424164181658941
0.456000000000000,0.149416928663864,0.0439450478780824
0.457000000000000,0.147672638490704,0.0453863294150993
0.458000000000000,0.145887674701765,0.0467218921703792
0.459000000000000,0.144067184934499,0.0479351545911923
0.460000000000000,0.142216563356969,0.0490113162852837
0.461000000000000,0.140341452458702,0.0499373472766514
0.462000000000000,0.138447743820082,0.0507019768772220
0.463000000000000,0.136541577511489,0.0512956828668754
0.464000000000000,0.134629339709944,0.0517106807196577
0.465000000000000,0.132717658052854,0.0519409121733147
0.466000000000000,0.130813394177746,0.0519820323125368
0.467000000000000,0.128923632826722,0.0518313943983804
0.468000000000000,0.127055666829599,0.0514880318527795
0.469000000000000,0.125216977226417,0.0509526370574005
0.470000000000000,0.123415207756575,0.0502275369329564
0.471000000000000,0.121658132937983,0.0493166656280125
0.472000000000000,0.119953618997197,0.0482255350790533
0.473000000000000,0.118309577002896,0.0469612047343195
0.474000000000000,0.116733907713199,0.0455322524084716
0.475000000000000,0.115234437883141,0.0439487491232206
0.476000000000000,0.113818848099784,0.0422222419950617
0.477000000000000,0.112494592620086,0.0403657509104360
0.478000000000000,0.111268812173156,0.0383937871109935
0.479000000000000,0.110148241234725,0.0363224052335570
0.480000000000000,0.109139111855384,0.0341693052893143
0.481000000000000,0.108247056680261,0.0319540081633715
0.482000000000000,0.107477014280706,0.0296981381982455
0.483000000000000,0.106833140267054,0.0274258597489964
0.484000000000000,0.106318727806839,0.0251645302272447
0.485000000000000,0.105936141087712,0.0229456440645412
0.486000000000000,0.105686764912859,0.0208061301981466
0.487000000000000,0.105570973001693,0.0187899755974317
0.488000000000000,0.105588116725577,0.0169498538264172
0.489000000000000,0.105736535003271,0.0153477229507274
0.490000000000000,0.106013585003108,0.0140520785943648
0.491000000000000,0.106415692248612,0.0131284261848445
0.492000000000000,0.106938417798117,0.0126214135890179
0.493000000000000,0.107576539446025,0.0125349409240466
0.494000000000000,0.108324143425084,0.0128245277769816
0.495000000000000,0.109174722894231,0.0134098837868511
0.496000000000000,0.110121279562131,0.0141982832246368
0.497000000000000,0.111156425083407,0.0151035816276209
0.498000000000000,0.112272479317027,0.0160549288845980
0.499000000000000,0.113461563091307,0.0169978499272012
0.500000000000000,0.114715683716689,0.0178920036316991
0.501000000000000,0.116026812073690,0.0187082837977413
0.502000000000000,0.117386950639339,0.0194263220847593
0.503000000000000,0.118788192275354,0.0200326283922936
0.504000000000000,0.120222769971963,0.0205193045606885
0.505000000000000,0.121683098020548,0.0208832005762054
0.506000000000000,0.123161805281454,0.0211253943468223
0.507000000000000,0.124651761331030,0.0212509044451073
0.508000000000000,0.126146096327242,0.0212685692554736
0.509000000000000,0.127638215439684,0.0211910399927281
0.510000000000000,0.129121808660446,0.0210348375676839
0.511000000000000,0.130590856758559,0.0208204133508068
0.512000000000000,0.132039634071919,0.0205721309602302
0.513000000000000,0.133462708754422,0.0203180521696425
0.514000000000000,0.134854941017857,0.0200893737597271
0.515000000000000,0.136211479832146,0.0199193453859557
0.516000000000000,0.137527758476172,0.0198415382493659
0.517000000000000,0.138799489266498,0.0198874702853584
0.518000000000000,0.140022657733281,0.0200838314016328
0.519000000000000,0.141193516462043,0.0204498166031249
0.520000000000000,0.142308578776313,0.0209952084799134
0.521000000000000,0.143364612399088,0.0217197133989244
0.522000000000000,0.144358633200067,0.0226136681695508
0.523000000000000,0.145287899109867,0.0236598019736882
0.524000000000000,0.146149904261466,0.0248354948577356
0.525000000000000,0.146942373402081,0.0261149973026384
0.526000000000000,0.147663256605191,0.0274712706176296
0.527000000000000,0.148310724301701,0.0288773281172053
0.528000000000000,0.148883162641049,0.0303071103885544
0.529000000000000,0.149379169186766,0.0317359975750230
0.530000000000000,0.149797548946395,0.0331410717287059
0.531000000000000,0.150137310732392,0.0345012235127507
0.532000000000000,0.150397663848367,0.0357971710755532
0.533000000000000,0.150578015093691,0.0370114351673618
0.534000000000000,0.150677966078708,0.0381282967930803
0.535000000000000,0.150697310842641,0.0391337517318330
0.536000000000000,0.150636033766366,0.0400154687928839
0.537000000000000,0.150494307772717,0.0407627543238440
0.538000000000000,0.150272492807526,0.0413665231290460
0.539000000000000,0.149971134595288,0.0418192748147855
0.540000000000000,0.149590963664020,0.0421150741484543
0.541000000000000,0.149132894634489,0.0422495339896514
0.542000000000000,0.148598025769425,0.0422197995412374
0.543000000000000,0.147987638778617,0.0420245329767186
0.544000000000000,0.147303198875691,0.0416638978781126
0.545000000000000,0.146546355081970,0.0411395433486759
0.546000000000000,0.145718940771834,0.0404545881527544
0.547000000000000,0.144822974452513,0.0396136058031863
0.548000000000000,0.143860660768937,0.0386226122048696
0.549000000000000,0.142834391721120,0.0374890583311652
0.550000000000000,0.141746748077337,0.0362218315439117
0.551000000000000,0.140600500960864,0.0348312706896591
0.552000000000000,0.139398613581056,0.0333292021824837
0.553000000000000,0.138144243070862,0.0317290071412452
0.554000000000000,0.136840742382055,0.0300457335602199
0.555000000000000,0.135491662176444,0.0282962727271267
0.556000000000000,0.134100752635568,0.0264996257404580
0.557000000000000,0.132671965092676,0.0246772933759525
0.558000000000000,0.131209453368858,0.0228538279980663
0.559000000000000,0.129717574669677,0.0210575817744922
0.560000000000000,0.128200889869460,0.0193216513305424
0.561000000000000,0.126664162977490,0.0176849119213206
0.562000000000000,0.125112359543814,0.0161927761757109
0.563000000000000,0.123550643722773,0.0148968139418399
0.564000000000000,0.121984373670434,0.0138516914509417
0.565000000000000,0.120419094909293,0.0131076599322706
0.566000000000000,0.118860531251811,0.0126985156128206
0.567000000000000,0.117314572836377,0.0126293099675093
0.568000000000000,0.115787260798732,0.0128715418082839
0.569000000000000,0.114284768083323,0.0133700301455324
0.570000000000000,0.112813375897964,0.0140570612248555
0.571000000000000,0.111379445338001,0.0148655806479324
0.572000000000000,0.109989383759597,0.0157368874141085
0.573000000000000,0.108649605572924,0.0166231660962642
0.574000000000000,0.107366487260958,0.0174870703774910
0.575000000000000,0.106146316612956,0.0183002053208627
0.576000000000000,0.104995236394988,0.0190414921702525
0.577000000000000,0.103919182960569,0.0196957917545178
0.578000000000000,0.102923820624261,0.0202528645339133
0.579000000000000,0.102014472965454,0.0207066329873146
0.580000000000000,0.101196052576819,0.0210546843160310
0.581000000000000,0.100472991094605,0.0212979547520383
0.582000000000000,0.0998491716137662,0.0214405477129134
0.583000000000000,0.0993278657667038,0.0214896476749355
0.584000000000000,0.0989116777994192,0.0214554967996155
0.585000000000000,0.0986024978904489,0.0213514008907286
0.586000000000000,0.0984014667150249,0.0211937246285461
0.587000000000000,0.0983089528642992,0.0210018232424741
0.588000000000000,0.0983245442085729,0.0207978403697998
0.589000000000000,0.0984470536814038,0.0206062846495021
0.590000000000000,0.0986745393069787,0.0204532908823907
0.591000000000000,0.0990043376507038,0.0203654915610052
0.592000000000000,0.0994331092956712,0.0203684887001563
0.593000000000000,0.0999568944803230,0.0204850297790982
0.594000000000000,0.100571176706541,0.0207331308860947
0.595000000000000,0.101270951957226,0.0211244937758759
0.596000000000000,0.102050801146116,0.0216635591922248
0.597000000000000,0.102904963543530,0.0223473972500648
0.598000000000000,0.103827409152558,0.0231664089978740
0.599000000000000,0.104811908318085,0.0241056091147366
0.600000000000000,0.105852097201591,0.0251461658812165
0.601000000000000,0.106941538116673,0.0262669047735425
0.602000000000000,0.108073774067652,0.0274455862509834
0.603000000000000,0.109242377147358,0.0286598822935887
0.604000000000000,0.110440990718105,0.0298880596621625
0.605000000000000,0.111663365516192,0.0311094211009973
0.606000000000000,0.112903389984575,0.0323045676679939
0.607000000000000,0.114155115253839,0.0334555396485186
0.608000000000000,0.115412775264079,0.0345458809224057
0.609000000000000,0.116670802556811,0.0355606585223616
0.610000000000000,0.117923840273941,0.0364864581894931
0.611000000000000,0.119166750887162,0.0373113686541524
0.612000000000000,0.120394622152297,0.0380249618542658
0.613000000000000,0.121602770744307,0.0386182727608374
0.614000000000000,0.122786743984405,0.0390837803331183
0.615000000000000,0.123942320024206,0.0394153899112907
0.616000000000000,0.125065506805608,0.0396084167387673
0.617000000000000,0.126152540070924,0.0396595700639947
0.618000000000000,0.127199880656654,0.0395669372582358
0.619000000000000,0.128204211267017,0.0393299675127698
0.620000000000000,0.129162432890063,0.0389494548959025
0.621000000000000,0.130071660990027,0.0384275208323577
0.622000000000000,0.130929221584339,0.0377675964078692
0.623000000000000,0.131732647292103,0.0369744053059685
0.624000000000000,0.132479673422671,0.0360539486685003
0.625000000000000,0.133168234157679,0.0350134937622333
0.626000000000000,0.133796458867324,0.0338615690657937
0.627000000000000,0.134362668591377,0.0326079693054166
0.628000000000000,0.134865372707084,0.0312637751063678
0.629000000000000,0.135303265799463,0.0298413933138493
0.630000000000000,0.135675224744262,0.0283546256386014
0.631000000000000,0.135980306009788,0.0268187749123954
0.632000000000000,0.136217743180720,0.0252507993626684
0.633000000000000,0.136386944704714,0.0236695246539284
0.634000000000000,0.136487491860980,0.0220959182225873
0.635000000000000,0.136519136948810,0.0205534151133002
0.636000000000000,0.136481801693326,0.0190682490804576
0.637000000000000,0.136375575865183,0.0176696716647171
0.638000000000000,0.136200716110705,0.0163898188132057
0.639000000000000,0.135957644988765,0.0152628133628654
0.640000000000000,0.135646950210549,0.0143225508192667
0.641000000000000,0.135269384078209,0.0135987292847765
0.642000000000000,0.134825863118106,0.0131113749058389
0.643000000000000,0.134317467903884,0.0128653981524737
0.644000000000000,0.133745443063917,0.0128477140535237
0.645000000000000,0.133111197466580,0.0130287870315306
0.646000000000000,0.132416304575363,0.0133680946638003
0.647000000000000,0.131662502963775,0.0138209757130577
0.648000000000000,0.130851696977380,0.0143443247151780
0.649000000000000,0.129985957526881,0.0149000305464059
0.650000000000000,0.129067522991827,0.0154563792820163
0.651000000000000,0.128098800209191,0.0159881625122260
0.652000000000000,0.127082365514424,0.0164761706022707
0.653000000000000,0.126020965794614,0.0169065040916385
0.654000000000000,0.124917519503771,0.0172699211497542
0.655000000000000,0.123775117578856,0.0175613054338028
0.656000000000000,0.122597024181800,0.0177792702525062
0.657000000000000,0.121386677177202,0.0179258844973842
0.658000000000000,0.120147688237580,0.0180064933214460
0.659000000000000,0.118883842447833,0.0180296002157899
0.660000000000000,0.117599097257973,0.0180067707308981
0.661000000000000,0.116297580608464,0.0179525088430552
0.662000000000000,0.114983588025804,0.0178840448235726
0.663000000000000,0.113661578458041,0.0178209615682323
0.664000000000000,0.112336168591546,0.0177845820558588
0.665000000000000,0.111012125362823,0.0177970556321115
0.666000000000000,0.109694356354145,0.0178801278441458
0.667000000000000,0.108387897741667,0.0180536622712682
0.668000000000000,0.107097899451989,0.0183340874575233
0.669000000000000,0.105829607181490,0.0187330259892046
0.670000000000000,0.104588340945743,0.0192563737835357
0.671000000000000,0.103379469858207,0.0199040090254684
0.672000000000000,0.102208382892457,0.0206701499344939
0.673000000000000,0.101080455464262,0.0215442208165798
0.674000000000000,0.100001011782109,0.0225119949378432
0.675000000000000,0.0989752830588170,0.0235567825399636
0.676000000000000,0.0980083618521003,0.0246604963351089
0.677000000000000,0.0971051530048608,0.0258045101833590
0.678000000000000,0.0962703218793189,0.0269702954668069
0.679000000000000,0.0955082408118700,0.0281398610879271
0.680000000000000,0.0948229349427078,0.0292960397278833
0.681000000000000,0.0942180287775880,0.0304226637219021
0.682000000000000,0.0936966949984655,0.0315046669507694
0.683000000000000,0.0932616071350229,0.0325281400462959
0.684000000000000,0.0929148977227546,0.0334803578104233
0.685000000000000,0.0926581234928916,0.0343497910984923
0.686000000000000,0.0924922389602897,0.0351261106119540
0.687000000000000,0.0924175795019609,0.0358001867898624
0.688000000000000,0.0924338546655781,0.0363640878963322
0.689000000000000,0.0925401520373154,0.0368110771256984
0.690000000000000,0.0927349515617755,0.0371356088187275
0.691000000000000,0.0930161497767338,0.0373333235089515
0.692000000000000,0.0933810930345424,0.0374010413671558
0.693000000000000,0.0938266184582905,0.0373367535992114
0.694000000000000,0.0943491011445487,0.0371396114247853
0.695000000000000,0.0949445059866383,0.0368099123908458
0.696000000000000,0.0956084424537836,0.0363490839379951
0.697000000000000,0.0963362207143127,0.0357596643337033
0.698000000000000,0.0971229076203429,0.0350452813166281
0.699000000000000,0.0979633812579459,0.0342106290695664
0.700000000000000,0.0988523829897550,0.0332614444717068
0.701000000000000,0.0997845661562865,0.0322044839989550
0.702000000000000,0.100754540840293,0.0310475031808281
0.703000000000000,0.101756914321380,0.0297992412355180
0.704000000000000,0.102786327046077,0.0284694144630380
0.705000000000000,0.103837484105685,0.0270687232763607
0.706000000000000,0.104905182348286,0.0256088795146241
0.707000000000000,0.105984333352632,0.0241026630473219
0.708000000000000,0.107069982562720,0.0225640197456499
0.709000000000000,0.108157324926442,0.0210082165893669
0.710000000000000,0.109241717404039,0.0194520733647266
0.711000000000000,0.110318688716696,0.0179142920152255
0.712000000000000,0.111383946696714,0.0164158987259136
0.713000000000000,0.112433383582159,0.0149807873520353
0.714000000000000,0.113463079573834,0.0136362791299772
0.715000000000000,0.114469304943688,0.0124134472665708
0.716000000000000,0.115448520953339,0.0113466492725855
0.717000000000000,0.116397379810835,0.0104713149770087
0.718000000000000,0.117312723864312,0.00981893876067251
0.719000000000000,0.118191584203501,0.00940928003630668
0.720000000000000,0.119031178814606,0.00924243138331545
0.721000000000000,0.119828910411138,0.00929562718400665
0.722000000000000,0.120582364042968,0.00952771216900237
0.723000000000000,0.121289304567985,0.00988876639957747
0.724000000000000,0.121947674055339,0.0103294806186360
0.725000000000000,0.122555589176048,0.0108069093086724
0.726000000000000,0.123111338625509,0.0112865415694453
0.727000000000000,0.123613380613082,0.0117421421505330
0.728000000000000,0.124060340446097,0.0121547027311750
0.729000000000000,0.124451008229171,0.0125112641529943
0.730000000000000,0.124784336694488,0.0128039207713202
0.731000000000000,0.125059439174458,0.0130290834443768
0.732000000000000,0.125275587724746,0.0131869824851633
0.733000000000000,0.125432211403028,0.0132813625813824
0.734000000000000,0.125528894706658,0.0133193158275760
0.735000000000000,0.125565376170876,0.0133111963670428
0.736000000000000,0.125541547127833,0.0132705519490715
0.737000000000000,0.125457450625782,0.0132139912917164
0.738000000000000,0.125313280506950,0.0131608842176996
0.739000000000000,0.125109380641920,0.0131327745929645
0.740000000000000,0.124846244317764,0.0131523948940588
0.741000000000000,0.124524513776464,0.0132422331863323
0.742000000000000,0.124144979899460,0.0134227349640469
0.743000000000000,0.123708582033283,0.0137103990226014
0.744000000000000,0.123216407950077,0.0141161650585908
0.745000000000000,0.122669693935486,0.0146444857198134
0.746000000000000,0.122069824994517,0.0152932889542779
0.747000000000000,0.121418335163838,0.0160547540493550
0.748000000000000,0.120716907916119,0.0169166018110417
0.749000000000000,0.119967376638608,0.0178635359798255
0.750000000000000,0.119171725163935,0.0188785531394613
0.751000000000000,0.118332088326009,0.0199439762203283
0.752000000000000,0.117450752507835,0.0210421855475325
0.753000000000000,0.116530156140767,0.0221560902238256
0.754000000000000,0.115572890106282,0.0232694065624158
0.755000000000000,0.114581697981404,0.0243668073575175
0.756000000000000,0.113559476057549,0.0254339919789289
0.757000000000000,0.112509273049550,0.0264577120566822
0.758000000000000,0.111434289397022,0.0274257749047501
0.759000000000000,0.110337876044039,0.0283270377276725
0.760000000000000,0.109223532565348,0.0291513996320840
0.761000000000000,0.108094904488462,0.0298897947350865
0.762000000000000,0.106955779641101,0.0305341874849856
0.763000000000000,0.105810083333430,0.0310775701248249
0.764000000000000,0.104661872164979,0.0315139616485290
0.765000000000000,0.103515326228324,0.0318384073732448
0.766000000000000,0.102374739466920,0.0320469782251632
0.767000000000000,0.101244507934665,0.0321367689178351
0.768000000000000,0.100129115702094,0.0321058943394842
0.769000000000000,0.0990331181609305,0.0319534836312092
0.770000000000000,0.0979611224978041,0.0316796716184812
0.771000000000000,0.0969177651420697,0.0312855874508038
0.772000000000000,0.0959076860445777,0.0307733405123511
0.773000000000000,0.0949354997161472,0.0301460038990357
0.774000000000000,0.0940057630479352,0.0294075960300447
0.775000000000000,0.0931229400511223,0.0285630612975059
0.776000000000000,0.0922913637889090,0.0276182510909356
0.777000000000000,0.0915151959262076,0.0265799071147868
0.778000000000000,0.0907983844856684,0.0254556497251680
0.779000000000000,0.0901446205642355,0.0242539751633641
0.780000000000000,0.0895572949214824,0.0229842672390419
0.781000000000000,0.0890394554868139,0.0216568314889950
0.782000000000000,0.0885937669338056,0.0202829635194045
0.783000000000000,0.0882224735234812,0.0188750687254121
0.784000000000000,0.0879273664133251,0.0174468586550170
0.785000000000000,0.0877097565581247,0.0160136607363899
0.786000000000000,0.0875704541902760,0.0145928928947554
0.787000000000000,0.0875097556649729,0.0132047691567948
0.788000000000000,0.0875274381999799,0.0118733015311001
0.789000000000000,0.0876227627462954,0.0106276002534575
0.790000000000000,0.0877944849149410,0.00950322920786890
0.791000000000000,0.0880408735783244,0.00854271799112298
0.792000000000000,0.0883597364837073,0.00779310385410450
0.793000000000000,0.0887484519800201,0.00729741108646435
0.794000000000000,0.0892040057816397,0.00707948582472714
0.795000000000000,0.0897230315818458,0.00712987337519469
0.796000000000000,0.0903018542862564,0.00740537542258738
0.797000000000000,0.0909365346584757,0.00784400760194090
0.798000000000000,0.0916229142476234,0.00838293542852465
0.799000000000000,0.0923566595882830,0.00896899198998203
0.800000000000000,0.0931333048141110,0.00956134039556999
0.801000000000000,0.0939482919932788,0.0101301498719209
0.802000000000000,0.0947970086647384,0.0106542547760372
0.803000000000000,0.0956748222187082,0.0111190583305409
0.804000000000000,0.0965771109150771,0.0115149834466443
0.805000000000000,0.0974992914644342,0.0118364247692054
0.806000000000000,0.0984368432054620,0.0120810806201691
0.807000000000000,0.0993853289987421,0.0122495556963580
0.808000000000000,0.100340413021500,0.0123451540766441
0.809000000000000,0.101297875692386,0.0123738056445979
0.810000000000000,0.102253625982660,0.0123440824493343
0.811000000000000,0.103203711383056,0.0122672639867005
0.812000000000000,0.104144325796978,0.0121574014243197
0.813000000000000,0.105071815623379,0.0120313102549523
0.814000000000000,0.105982684279075,0.0119083912949069
0.815000000000000,0.106873595392409,0.0118101514011018
0.816000000000000,0.107741374879968,0.0117592908089945
0.817000000000000,0.108583012096598,0.0117782791180563
0.818000000000000,0.109395660227538,0.0118874859838110
0.819000000000000,0.110176636070653,0.0121031470868093
0.820000000000000,0.110923419337106,0.0124356305361526
0.821000000000000,0.111633651580694,0.0128884787955764
0.822000000000000,0.112305134849583,0.0134584725551488
0.823000000000000,0.112935830139474,0.0141366070939412
0.824000000000000,0.113523855714220,0.0149096005148233
0.825000000000000,0.114067485348572,0.0157614969242904
0.826000000000000,0.114565146537911,0.0166750504904991
0.827000000000000,0.115015418711437,0.0176327550841141
0.828000000000000,0.115417031478147,0.0186175223132926
0.829000000000000,0.115768862928926,0.0196130793942386
0.830000000000000,0.116069938013079,0.0206041731811616
0.831000000000000,0.116319427003453,0.0215766541463287
0.832000000000000,0.116516644060885,0.0225174935351547
0.833000000000000,0.116661045905893,0.0234147680186426
0.834000000000000,0.116752230603244,0.0242576320392701
0.835000000000000,0.116789936463153,0.0250362886452450
0.836000000000000,0.116774041061324,0.0257419638370463
0.837000000000000,0.116704560378769,0.0263668861442750
0.838000000000000,0.116581648061227,0.0269042713958798
0.839000000000000,0.116405594797040,0.0273483118150509
0.840000000000000,0.116176827811384,0.0276941682624093
0.841000000000000,0.115895910473833,0.0279379644270212
0.842000000000000,0.115563542015211,0.0280767818855969
0.843000000000000,0.115180557348549,0.0281086551398122
0.844000000000000,0.114747926987622,0.0280325659611470
0.845000000000000,0.114266757054949,0.0278484366050436
0.846000000000000,0.113738289369231,0.0275571216977724
0.847000000000000,0.113163901599845,0.0271603988548211
0.848000000000000,0.112545107473252,0.0266609583699231
0.849000000000000,0.111883557012792,0.0260623926361036
0.850000000000000,0.111181036789333,0.0253691863485298
0.851000000000000,0.110439470155488,0.0245867090269886
0.852000000000000,0.109660917430542,0.0237212120295530
0.853000000000000,0.108847575996701,0.0227798330712260
0.854000000000000,0.108001780259772,0.0217706123955644
0.855000000000000,0.107126001418752,0.0207025262786638
0.856000000000000,0.106222846979069,0.0195855455899559
0.857000000000000,0.105295059933270,0.0184307297792415
0.858000000000000,0.104345517520904,0.0172503698382008
0.859000000000000,0.103377229466179,0.0160581969660379
0.860000000000000,0.102393335577942,0.0148696751141097
0.861000000000000,0.101397102581840,0.0137023907135851
0.862000000000000,0.100391920039610,0.0125765310557853
0.863000000000000,0.0993812951958430,0.0115153821397896
0.864000000000000,0.0983688465791073,0.0105456404671342
0.865000000000000,0.0973582961728336,0.00969708367739585
0.866000000000000,0.0963534599632467,0.00900082158016816
0.867000000000000,0.0953582366681435,0.00848525453494521
0.868000000000000,0.0943765944532857,0.00816967764495703
0.869000000000000,0.0934125554543506,0.00805756674555118
0.870000000000000,0.0924701779437994,0.00813344124674443
0.871000000000000,0.0915535360155599,0.00836587389585689
0.872000000000000,0.0906666967078483,0.00871497972447679
0.873000000000000,0.0898136945470835,0.00914013795599182
0.874000000000000,0.0889985035742532,0.00960502514912181
0.875000000000000,0.0882250070089322,0.0100796620410064
0.876000000000000,0.0874969648136939,0.0105405325775630
0.877000000000000,0.0868179795396731,0.0109698587618547
0.878000000000000,0.0861914609575994,0.0113546864545850
0.879000000000000,0.0856205901010179,0.0116860706636031
0.880000000000000,0.0851082834615874,0.0119584459070922
0.881000000000000,0.0846571581710506,0.0121691801736915
0.882000000000000,0.0842694990713168,0.0123182827096535
0.883000000000000,0.0839472286042250,0.0124082313988933
0.884000000000000,0.0836918804388537,0.0124438877916484
0.885000000000000,0.0835045776923766,0.0124324693319964
0.886000000000000,0.0833860164896775,0.0123835457216927
0.887000000000000,0.0833364554507139,0.0123090182141164
0.888000000000000,0.0833557115006079,0.0122230270803757
0.889000000000000,0.0834431621770641,0.0121417163366207
0.890000000000000,0.0835977543770856,0.0120827736572890
0.891000000000000,0.0838180192555250,0.0120646711134945
0.892000000000000,0.0841020927768935,0.0121055765445645
0.893000000000000,0.0844477412423401,0.0122219961246252
0.894000000000000,0.0848523909759110,0.0124273301025981
0.895000000000000,0.0853131612642190,0.0127306227492427
0.896000000000000,0.0858268996033062,0.0131357946885124
0.897000000000000,0.0863902183135132,0.0136415288794670
0.898000000000000,0.0869995316319535,0.0142417871640189
0.899000000000000,0.0876510924746798,0.0149267630381250
0.900000000000000,0.0883410281674594,0.0156840065018760
0.901000000000000,0.0890653745656428,0.0164994938472195
0.902000000000000,0.0898201081108715,0.0173585081484202
0.903000000000000,0.0906011754976043,0.0182462882718260
0.904000000000000,0.0914045207395077,0.0191484651974644
0.905000000000000,0.0922261095303166,0.0200513314913035
0.906000000000000,0.0930619508831967,0.0209419934317267
0.907000000000000,0.0939081161057700,0.0218084475082922
0.908000000000000,0.0947607552249062,0.0226396119839411
0.909000000000000,0.0956161110171077,0.0234253340851126
0.910000000000000,0.0964705308284043,0.0241563855791763
0.911000000000000,0.0973204763840777,0.0248244540644728
0.912000000000000,0.0981625317952738,0.0254221337749665
0.913000000000000,0.0989934099686637,0.0259429175489160
0.914000000000000,0.0998099576186306,0.0263811903737758
0.915000000000000,0.100609159070636,0.0267322242638422
0.916000000000000,0.101388139030855,0.0269921739265433
0.917000000000000,0.102144164482021,0.0271580725820535
0.918000000000000,0.102874645849551,0.0272278273291652
0.919000000000000,0.103577137566213,0.0272002135447137
0.920000000000000,0.104249338148215,0.0270748679343198
0.921000000000000,0.104889089881152,0.0268522800034294
0.922000000000000,0.105494378200802,0.0265337818835315
0.923000000000000,0.106063330841561,0.0261215366290461
0.924000000000000,0.106594216814336,0.0256185253001374
0.925000000000000,0.107085445265962,0.0250285333736441
0.926000000000000,0.107535564263659,0.0243561372898876
0.927000000000000,0.107943259540602,0.0236066922622084
0.928000000000000,0.108307353232245,0.0227863228669111
0.929000000000000,0.108626802627537,0.0219019184142876
0.930000000000000,0.108900698954499,0.0209611356954791
0.931000000000000,0.109128266215646,0.0199724124130265
0.932000000000000,0.109308860085455,0.0189449954096414
0.933000000000000,0.109441966879217,0.0178889886028369
0.934000000000000,0.109527202600330,0.0168154260233599
0.935000000000000,0.109564312071078,0.0157363748728154
0.936000000000000,0.109553168150282,0.0146650706404933
0.937000000000000,0.109493771039759,0.0136160782589431
0.938000000000000,0.109386247680259,0.0126054550161297
0.939000000000000,0.109230851236369,0.0116508546860075
0.940000000000000,0.109027960668776,0.0107714493343999
0.941000000000000,0.108778080391135,0.00998745525627310
0.942000000000000,0.108481840007622,0.00931896591129102
0.943000000000000,0.108139994125964,0.00878382248898749
0.944000000000000,0.107753422239245,0.00839456449345570
0.945000000000000,0.107323128668131,0.00815516958845319
0.946000000000000,0.106850242553141,0.00805895558586342
0.947000000000000,0.106336017884298,0.00808891081919515
0.948000000000000,0.105781833552714,0.00822054267871252
0.949000000000000,0.105189193405465,0.00842598759661991
0.950000000000000,0.104559726281321,0.00867777877533327
0.951000000000000,0.103895186000482,0.00895135199811135
0.952000000000000,0.103197451276394,0.00922623321308991
0.953000000000000,0.102468525511865,0.00948630364569554
0.954000000000000,0.101710536435003,0.00971958325884001
0.955000000000000,0.100925735523024,0.00991784313306788
0.956000000000000,0.100116497153546,0.0100762161402071
0.957000000000000,0.0992853174137395,0.0101928782583142
0.958000000000000,0.0984348124876461,0.0102688184985815
0.959000000000000,0.0975677165312074,0.0103076875302151
0.960000000000000,0.0966868789332861,0.0103156994699414
0.961000000000000,0.0957952608494670,0.0103015488546650
0.962000000000000,0.0948959308840850,0.0102762910498793
0.963000000000000,0.0939920597852931,0.0102531191535159
0.964000000000000,0.0930869140086786,0.0102469590684432
0.965000000000000,0.0921838479978640,0.0102738084715644
0.966000000000000,0.0912862950266329,0.0103497809010009
0.967000000000000,0.0903977564476376,0.0104898940433646
0.968000000000000,0.0895217891989540,0.0107067505147228
0.969000000000000,0.0886619914330811,0.0110093551288248
0.970000000000000,0.0878219861548854,0.0114023314145286
0.971000000000000,0.0870054027867991,0.0118857073584218
0.972000000000000,0.0862158566224339,0.0124552710286277
0.973000000000000,0.0854569261843950,0.0131033389014520
0.974000000000000,0.0847321285685564,0.0138197075356467
0.975000000000000,0.0840448929347286,0.0145925834153087
0.976000000000000,0.0833985323907517,0.0154093640867750
0.977000000000000,0.0827962146107261,0.0162572252522879
0.978000000000000,0.0822409316242199,0.0171235244576145
0.979000000000000,0.0817354693065629,0.0179960582313366
0.980000000000000,0.0812823771845081,0.0188632145575698
0.981000000000000,0.0808839392397349,0.0197140568103937
0.982000000000000,0.0805421464380140,0.0205383661443912
0.983000000000000,0.0802586717281123,0.0213266606677561
0.984000000000000,0.0800348482368352,0.0220702029238728
0.985000000000000,0.0798716513322664,0.0227610024100972
0.986000000000000,0.0797696851362258,0.0233918167143088
0.987000000000000,0.0797291739421884,0.0239561529000212
0.988000000000000,0.0797499588423610,0.0244482696294884
0.989000000000000,0.0798314996958570,0.0248631798910384
0.990000000000000,0.0799728823894097,0.0251966538927977
0.991000000000000,0.0801728311641468,0.0254452215707078
0.992000000000000,0.0804297256177176,0.0256061741534135
0.993000000000000,0.0807416218503141,0.0256775642814466
0.994000000000000,0.0811062771133995,0.0256582042647908
0.995000000000000,0.0815211772459829,0.0255476621658581
0.996000000000000,0.0819835661467288,0.0253462555065756
0.997000000000000,0.0824904765297684,0.0250550425161464
0.998000000000000,0.0830387612440224,0.0246758109609943
0.999000000000000,0.0836251244945317,0.0242110647339176
1,0.0842461523829869,0.0236640085314649
